Deep Dynamical Modeling and Control of Unsteady Fluid Flows

The design of flow control systems remains a challenge due to the nonlinear nature of the equations that govern fluid flow. However, recent advances in computational fluid dynamics (CFD) have enabled the simulation of complex fluid flows with high accuracy, opening the possibility of using learning-based approaches to facilitate controller design. We present a method for learning the forced and unforced dynamics of airflow over a cylinder directly from CFD data. The proposed approach, grounded in Koopman theory, is shown to produce stable dynamical models that can predict the time evolution of the cylinder system over extended time horizons. Finally, by performing model predictive control with the learned dynamical models, we are able to find a straightforward, interpretable control law for suppressing vortex shedding in the wake of the cylinder.

==> errors.csv <==
,t,error_bf_mean,error_bf_std,error_koopman_mean,error_koopman_std,error_takeishi_mean,error_takeishi_std
0,0,0.000694106,0.00014125,0.000687276,9.44E-05,0.000752517,8.56E-05
1,1,0.000683906,0.000119712,0.000686197,9.18E-05,0.000753936,9.24E-05
2,2,0.0006815,0.000118247,0.000685263,9.07E-05,0.000761992,9.04E-05
3,3,0.000679307,0.00011408,0.000682935,8.04E-05,0.000777056,8.84E-05
4,4,0.000680647,0.000110977,0.000683489,8.09E-05,0.000796983,8.90E-05
5,5,0.00067714,0.000103373,0.000682881,8.34E-05,0.000820053,9.39E-05
6,6,0.000676541,0.000104874,0.000683562,8.57E-05,0.000842568,9.52E-05
7,7,0.00067884,0.000103971,0.000682569,8.19E-05,0.000862964,9.22E-05
8,8,0.000678888,0.000104535,0.000681059,8.36E-05,0.000886993,9.67E-05
9,9,0.00067489,9.78E-05,0.000681766,8.48E-05,0.000909646,0.000103085
10,10,0.000676995,8.74E-05,0.000680261,8.41E-05,0.000932903,0.000111531
11,11,0.000675775,8.95E-05,0.000680363,8.52E-05,0.000959902,0.00011234
12,12,0.000675376,9.43E-05,0.000680758,8.48E-05,0.000985545,0.000111789
13,13,0.000674285,8.73E-05,0.000681317,9.08E-05,0.001009121,0.000110798
14,14,0.000673711,8.52E-05,0.000680835,8.94E-05,0.00103664,0.000109022
15,15,0.000672789,8.47E-05,0.000680219,8.65E-05,0.0010648,0.000105203
16,16,0.000671843,8.61E-05,0.00068026,8.61E-05,0.001087427,0.000101077
17,17,0.000673306,9.52E-05,0.000683006,8.39E-05,0.001114416,9.78E-05
18,18,0.000677341,0.000105221,0.000688668,8.22E-05,0.001144722,9.77E-05
19,19,0.000676366,0.000103617,0.000699392,8.58E-05,0.001172261,9.61E-05
20,20,0.000675953,0.000101342,0.000711961,8.87E-05,0.001200471,9.24E-05
21,21,0.000676451,0.000102762,0.000729723,9.78E-05,0.00123173,8.73E-05
22,22,0.000674341,9.29E-05,0.000746196,0.000102132,0.001254773,7.97E-05
23,23,0.000672964,7.47E-05,0.000764488,0.000113038,0.001281298,8.01E-05
24,24,0.000670481,6.50E-05,0.000780562,0.000120003,0.001309924,7.76E-05
25,25,0.000668523,7.11E-05,0.00079549,0.000126323,0.001338529,6.98E-05
26,26,0.000671725,7.60E-05,0.000806162,0.000132935,0.001369512,6.98E-05
27,27,0.000670929,7.40E-05,0.000816691,0.000144222,0.001402826,6.59E-05
28,28,0.000670619,7.70E-05,0.000825246,0.000153463,0.001431885,5.62E-05
29,29,0.000673179,8.81E-05,0.00083114,0.00015973,0.001458856,4.78E-05
30,30,0.000672371,8.46E-05,0.000834899,0.000165282,0.001492897,4.38E-05
31,31,0.000672774,8.50E-05,0.00083937,0.000169921,0.001522863,3.72E-05
32,32,0.000674006,8.95E-05,0.000842826,0.000175706,0.00155096,3.44E-05
33,33,0.001505563,7.61E-05,0.000844521,0.000179157,0.001584734,3.57E-05
34,34,0.004582582,0.001377812,0.000846134,0.00017947,0.001615542,3.63E-05
35,35,0.00702005,0.001849359,0.000847427,0.000180317,0.001648433,4.35E-05
36,36,0.008723513,0.002425779,0.000849349,0.000183414,0.001683388,4.79E-05
37,37,0.010857113,0.002006611,0.000847572,0.000183048,0.001717311,5.62E-05
38,38,0.011676413,0.002774784,0.000846774,0.000180127,0.001749273,6.39E-05
39,39,0.012268554,0.003539763,0.00084731,0.000178447,0.001786814,7.53E-05
40,40,0.012748584,0.004522754,0.000845303,0.000174484,0.001822,8.21E-05
41,41,0.01356682,0.003708981,0.000843999,0.000171815,0.001855197,9.06E-05
42,42,0.01368767,0.004161057,0.000844501,0.000173018,0.001891809,9.47E-05
43,43,0.01336663,0.003974448,0.000843309,0.000173936,0.001927574,9.65E-05
44,44,0.014545822,0.003498399,0.000845346,0.000175086,0.001961271,0.000100508
45,45,0.014565581,0.004130709,0.000845899,0.000177414,0.001995218,0.00010445
46,46,0.01400075,0.004662195,0.000850001,0.000181258,0.00203141,0.00010597
47,47,0.014519481,0.004226133,0.000854242,0.000185091,0.002064545,0.000108788
48,48,0.015155962,0.003776732,0.000861471,0.000188405,0.002099243,0.00011287
49,49,0.014506396,0.00395781,0.000873095,0.000194687,0.002135717,0.000108198
50,50,0.014441899,0.004280998,0.000888998,0.000204203,0.00217092,0.000106818
51,51,0.015223497,0.003860861,0.000908654,0.000214573,0.002205392,0.000106892
52,52,0.015581386,0.003440046,0.000932479,0.00022898,0.002242618,0.00010282
53,53,0.016602102,0.003450661,0.000959121,0.000243024,0.002274367,0.000102576
54,54,0.016823346,0.003500612,0.000987364,0.000259857,0.002309049,0.000103096
55,55,0.016777192,0.003478272,0.00101552,0.00027222,0.002344763,9.99E-05
56,56,0.01703805,0.003874887,0.001043916,0.000285962,0.002377477,9.04E-05
57,57,0.01695148,0.004062601,0.001070843,0.00029936,0.002413681,7.95E-05
58,58,0.016286584,0.005138408,0.001094087,0.000315148,0.002453335,7.21E-05
59,59,0.016770253,0.004708033,0.001116049,0.000332586,0.002489331,6.19E-05
60,60,0.016922683,0.005465987,0.001133278,0.000343993,0.002523108,5.53E-05
61,61,0.017833609,0.007036552,0.00114792,0.000353469,0.002560845,4.87E-05
62,62,0.018684959,0.010339262,0.001157582,0.000363196,0.002597899,4.14E-05
63,63,0.020843333,0.018957109,0.001164563,0.00036855,0.002626953,4.05E-05
64,64,0.024491235,0.033602087,0.001170546,0.000374803,0.002664571,3.70E-05

==> errors_32.csv <==
,t,error_bf_mean,error_bf_std,error_koopman_mean,error_koopman_std
0,0,0.000694106094087,0.000141249556981,0.0006872760787,9.43745002717e-05
1,1,0.000683905643962,0.000119712006203,0.000686196648413,9.18486198747e-05
2,2,0.000681499933792,0.000118247119165,0.000685262935602,9.07499096696e-05
3,3,0.000679307385869,0.00011408032048,0.000682935299406,8.0365547916e-05
4,4,0.00068064739992,0.000110976502427,0.000683488842323,8.08588225614e-05
5,5,0.000677140245111,0.000103372920545,0.000682881138821,8.33695665128e-05
6,6,0.000676541481323,0.000104874132858,0.000683561707913,8.56919720377e-05
7,7,0.000678839739252,0.000103971415048,0.000682568612537,8.19171405869e-05
8,8,0.000678888313491,0.000104535225824,0.000681058604025,8.36344447209e-05
9,9,0.000674890138624,9.7795229776e-05,0.000681766453379,8.47826429188e-05
10,10,0.000676995388043,8.73982607874e-05,0.000680261341119,8.40659346331e-05
11,11,0.000675774777647,8.95393442149e-05,0.000680363317278,8.52128656512e-05
12,12,0.000675376204892,9.43450073476e-05,0.000680757523868,8.48103604436e-05
13,13,0.000674285098162,8.72891933593e-05,0.000681316639065,9.07837763823e-05
14,14,0.000673710911023,8.52070449155e-05,0.000680834983771,8.93534976966e-05
15,15,0.000672789082866,8.46705597358e-05,0.000680218701887,8.64783629435e-05
16,16,0.000671843445527,8.60598112696e-05,0.000680259653908,8.61450164212e-05
17,17,0.000673305821359,9.5173640796e-05,0.000683006027143,8.3863313816e-05
18,18,0.000677340582975,0.000105220812481,0.00068866842113,8.21691975297e-05
19,19,0.000676366129309,0.000103616907076,0.0006993924142,8.57667898604e-05
20,20,0.000675952822789,0.000101341975789,0.000711960708292,8.86626781435e-05
21,21,0.000676450621292,0.000102761729972,0.000729722553684,9.78457741692e-05
22,22,0.000674340597759,9.28593273046e-05,0.000746195998113,0.00010213213841
23,23,0.000672964165459,7.46638240598e-05,0.00076448805706,0.000113038405114
24,24,0.000670481388339,6.49952501255e-05,0.00078056151847,0.000120002770673
25,25,0.000668523209776,7.11336106209e-05,0.000795490199183,0.00012632274172
26,26,0.000671725497111,7.60296290747e-05,0.00080616153007,0.000132935191437
27,27,0.000670928903125,7.40437712097e-05,0.000816690524551,0.000144221733827
28,28,0.000670618904999,7.70072012836e-05,0.000825245813681,0.000153463440191
29,29,0.000673178605238,8.81125001756e-05,0.000831139940594,0.000159730108622
30,30,0.000672371332854,8.4569465468e-05,0.000834898539252,0.000165282355491
31,31,0.000672773668728,8.50034040274e-05,0.000839370215627,0.000169920770735
32,32,0.00067400553421,8.95054686658e-05,0.000842826250049,0.000175706102556


==> errors_takeishi.csv <==
"x1","x2"
0.0007525172213035355,8.56188048415293e-5
0.0007539363939860269,9.242840847593117e-5
0.000761992289499474,9.040053801459181e-5
0.0007770562958232957,8.838392075353372e-5
0.0007969834652052862,8.902718476486209e-5
0.0008200526318107445,9.388660527096489e-5
0.0008425681807993493,9.5159815509165e-5
0.0008629644054126997,9.221800882057012e-5
0.0008869934390184557,9.67480518586849e-5
0.0009096459421603672,0.00010308501349715723
0.0009329031853451757,0.0001115306058484482
0.0009599022455100489,0.00011234019014963108
0.0009855449393518726,0.0001117893621733811
0.0010091208052310449,0.00011079776497173792
0.0010366398615587016,0.0001090222289203159
0.0010648001392113624,0.00010520320433021098
0.0010874274278095326,0.00010107735330349534
0.0011144161374127273,9.780258359403029e-5
0.0011447216763320672,9.772828652282165e-5
0.0011722605196103485,9.606739862327988e-5
0.0012004706067102583,9.243145410657547e-5
0.001231730300285897,8.732929456917438e-5
0.0012547726510073016,7.966780534306976e-5
0.001281298476953084,8.010289844441863e-5
0.0013099239999948195,7.764752271940862e-5
0.0013385294278911736,6.98208830124519e-5
0.0013695124590119344,6.983942167981758e-5
0.0014028264803577382,6.593994609235227e-5
0.0014318845633468393,5.6233532811918536e-5
0.0014588559493524751,4.7834664832906124e-5
0.001492896863398086,4.3789520965222097e-5
0.00152286339941633,3.723701377162192e-5
0.0015509603241345817,3.4401018946062944e-5
0.0015847344179642595,3.565531471356656e-5
0.0016155418452393794,3.629280616082614e-5
0.0016484329538154258,4.347546578331276e-5
0.0016833881582395004,4.7921260288293554e-5
0.0017173107223717094,5.620907610276517e-5
0.0017492727892939619,6.389117074385333e-5
0.0017868142230357553,7.534822445256048e-5
0.0018219995025327744,8.214932854459846e-5
0.001855196775080428,9.056670586427752e-5
0.001891809102050346,9.466287297671907e-5
0.001927574462709963,9.652831421117084e-5
0.0019612713121990592,0.00010050751077970285
0.00199521836870889,0.00010445021109516143
0.002031409635481122,0.00010596976192329064
0.0020645453232170717,0.0001087880437299049
0.00209924339432703,0.00011287029887812208
0.002135717314821702,0.00010819797891513303
0.0021709201206326742,0.00010681778956699142
0.0022053916907646405,0.00010689189908291126
0.0022426179833970696,0.00010281973808849914
0.002274367258788582,0.00010257644996467548
0.002309049392039848,0.0001030959283664434
0.002344763191670542,9.993585999532181e-5
0.0023774771599923174,9.043090452514984e-5
0.0024136809966563396,7.945575679222007e-5
0.0024533349848003642,7.21494251288271e-5
0.002489331283339048,6.193904720912027e-5
0.0025231081373781007,5.534742616816262e-5
0.0025608453972251976,4.86948378147051e-5
0.0025978988118451393,4.140018732557118e-5
0.0026269527402286033,4.048403813500137e-5
0.002664571322451423,3.699288126894401e-5
0.0027009888242325673,3.0318043102097273e-5
0.00273103031527922,2.8251909399720175e-5
0.002770715253789916,3.458932212750967e-5
0.0028081848327267452,4.149144987817975e-5
0.0028405768311659772,4.873284595900342e-5
0.0028784665091151945,6.244656420043933e-5
0.0029172200260136434,7.07770687072042e-5
0.0029513575254644267,7.40311118820906e-5
0.0029865780219755205,8.217779144355419e-5
0.003022901644984202,8.829138574558006e-5
0.003056885890331488,9.030864314678148e-5
0.0030908578165451013,9.599723339411116e-5
0.003129263438199951,0.00010549737812627452
0.003165542931243226,0.00010719688282539739
0.0031984645790660788,0.0001095879216080954
0.003237519607218,0.00011261431527385469
0.0032735740906503284,0.00010973972362502373
0.0033058792109592096,0.00011342312858140918
0.0033435195195796797,0.00011754857106762772
0.0033789540595493966,0.00011532203430609596
0.0034118997363322065,0.00011500641514519607
0.0034490442477096875,0.00011176065736883618
0.0034833423445254086,0.00010621655162764264
0.0035174984094856012,9.255106968352344e-5
0.003554141468908361,8.573419714648855e-5
0.0035922808799666948,7.470646732229715e-5
0.0036280375630961185,6.234879239168579e-5
0.0036624240977607145,6.21688731193586e-5
0.003699607303564556,5.75949861932092e-5
0.0037337425030295303,5.1009536031948055e-5
0.0037634886861746043,5.2816284560082485e-5
0.003801815196910484,4.9509549325907986e-5
0.0038358919973898713,4.41980522896079e-5
0.0038690142004253972,3.967779227386966e-5
0.00390793313396405,4.642784264378875e-5
0.003942673965384432,5.348505590743492e-5
0.003973102758573011,5.7437958283768905e-5
0.004010208043293415,6.672110088385277e-5
0.004046621086574051,7.577343229025311e-5
0.004076492558404301,7.772788433526858e-5
0.004109603696224632,8.401924504496156e-5
0.0041464246058699,9.280702956725387e-5
0.0041770789189865465,9.368613607431041e-5
0.004209305695799203,9.730123293263039e-5
0.004247759935365403,0.00010529072654564209
0.004281566964413656,0.00010727059065351427
0.004313591694029314,0.0001058210293777249
0.0043492376543733035,0.00010724734556271515
0.004382903173563549,0.00011082122914045733
0.004413458358965694,0.00011456969145650451
0.004447370339564795,0.00011534156998422906
0.004481468359381259,0.00011403448520971908
0.004513353117259834,0.00010782324811288758
0.004546576267476566,0.00010338789610400153
0.004581482605571881,9.544095685608286e-5
0.004614237794601037,8.246114721454942e-5
0.004646331843835019,7.375561807689457e-5
0.004683520743116206,6.385883853982342e-5
0.004716872091851929,5.967739680874548e-5
0.004750209280970953,5.752739384501659e-5
0.004785886291235888,5.4055437053582544e-5
0.0048159123023880646,5.469498007446067e-5
0.004848653184261007,5.518975263579568e-5
0.0048832017345269265,5.51338951026387e-5


==> residuals_mpc.csv <==
,t,residual,cost
0,0,0.49135227046,0.648971927527
1,1,0.491279356529,0.643435345274
2,2,0.491151204773,0.635764289625
3,3,0.490950139087,0.628184879187
4,4,0.490671740445,0.623344606342
5,5,0.490323474164,0.623136994333
6,6,0.489917578548,0.627967603279
7,7,0.489463512497,0.636024613814
8,8,0.488965218527,0.644241749157
9,9,0.488423764612,0.649781105735
10,10,0.487842236639,0.65096763842
11,11,0.487229394514,0.647795289935
12,12,0.486600383791,0.641575807514
13,13,0.485974756735,0.633705416593
14,14,0.485373124094,0.626539750533
15,15,0.484813848339,0.622036604448
16,16,0.484310709201,0.621856458259
17,17,0.483871637176,0.625819027063
18,18,0.483497365503,0.631988479152
19,19,0.483181155749,0.637220671683
20,20,0.482910735907,0.639284122351
21,21,0.482671900527,0.637168884277
22,22,0.482452179072,0.631468940504
23,23,0.482243218425,0.623741057425
24,24,0.482041415001,0.61631714792
25,25,0.481846945983,0.6117818659
26,26,0.48166206933,0.611837444883
27,27,0.481489575698,0.616567114628
28,28,0.48132506659,0.624190868031
29,29,0.481149801706,0.631579867276
30,30,0.480932351949,0.636123934659
31,31,0.48063885568,0.636294786858
32,32,0.480245423928,0.632180739894
33,33,0.479746313659,0.625036251184
34,34,0.479155222045,0.616418919419
35,35,0.478500760684,0.608488001968
36,36,0.47781776591,0.603203004779
37,37,0.477136722457,0.601964499734
38,38,0.476476616348,0.604556921757
39,39,0.475839848871,0.608917328806
40,40,0.475212218016,0.612197783499
41,41,0.474567556173,0.612400771632
42,42,0.473876315268,0.608563741048
43,43,0.473115682096,0.60128326416
44,44,0.472277507269,0.592174691865
45,45,0.471370745695,0.5834578543
46,46,0.470414759767,0.577291361491
47,47,0.469426010074,0.575239239317
48,48,0.468404995492,0.577279478131
49,49,0.467333658756,0.58173865116
50,50,0.466185408244,0.585911929969
51,51,0.464937499171,0.587254379735
52,52,0.463580027777,0.584673979788
53,53,0.462120557026,0.578333999171
54,54,0.460583354967,0.569276705655
55,55,0.45900317089,0.558895966501
56,56,0.457417656585,0.549218703761
57,57,0.45586215302,0.541700097286
58,58,0.454359679155,0.537587345008
59,59,0.45290913827,0.536681389086
60,60,0.451483693549,0.537201760032
61,61,0.450043111284,0.536983744303
62,62,0.448546799963,0.534249415542
63,63,0.446962737461,0.528355268999
64,64,0.445274195496,0.519941156561
65,65,0.443484806518,0.51022607052
66,66,0.441620154532,0.501130814986
67,67,0.439724467675,0.49425423362
68,68,0.437842178647,0.490900629217
69,69,0.435997609608,0.491009244052
70,70,0.434189081105,0.493259453051
71,71,0.432390817443,0.495919106223
72,72,0.430561166224,0.496986990264
73,73,0.428657492607,0.495209526293
74,74,0.426653226481,0.490379842122
75,75,0.424547753837,0.483036850438
76,76,0.422364481502,0.474075271144
77,77,0.420142293682,0.465155861594
78,78,0.41792702958,0.457339847449
79,79,0.415765680306,0.451739039566
80,80,0.413690945303,0.448916209828
81,81,0.411703881631,0.447932711515
82,82,0.409771604998,0.447319863059
83,83,0.407840376369,0.445580915971
84,84,0.405855995546,0.441761918501
85,85,0.403783086808,0.435804794774
86,86,0.401616993505,0.428267369126
87,87,0.399385551737,0.420346439246
88,88,0.397141893839,0.413611625903
89,89,0.394942451029,0.409096457741
90,90,0.392820708395,0.407390941273
91,91,0.390773922001,0.408002633759
92,92,0.388770484841,0.409882192901
93,93,0.386771100237,0.411694474654
94,94,0.38474482174,0.412039970629
95,95,0.382675752706,0.410131142356
96,96,0.380564857293,0.405899417762
97,97,0.378427943702,0.399641557173
98,98,0.376291776863,0.392327002323
99,99,0.374183941238,0.385014597575
100,100,0.372120266562,0.37878184463
101,101,0.370100051071,0.374468208082
102,102,0.368112485701,0.372225720955
103,103,0.366148855293,0.371404451312
104,104,0.364204123282,0.370900633841
105,105,0.362271815763,0.369536313144
106,106,0.360341404125,0.366566860315
107,107,0.358402417069,0.361859963157
108,108,0.356450670554,0.355988727916
109,109,0.35449282743,0.349865861373
110,110,0.352543113937,0.344390869141
111,111,0.350613357079,0.340647356438
112,112,0.348706413798,0.338977605646
113,113,0.346812216808,0.339178004409
114,114,0.344908635862,0.340600470341
115,115,0.342968324779,0.342209625244
116,116,0.340970009703,0.342927874941
117,117,0.338909460866,0.342087069425
118,118,0.336805194202,0.339349434593
119,119,0.334695837699,0.334861593535
120,120,0.332631491812,0.329316017844
121,121,0.330657373684,0.323450238777
122,122,0.32879664531,0.318225421328
123,123,0.327041926997,0.314443137429
124,124,0.325361204044,0.312419197776
125,125,0.323710964984,0.311875175707
126,126,0.322050718077,0.312001661821
127,127,0.32035426345,0.311875776811
128,128,0.318615773266,0.310671442205
129,129,0.316849411801,0.308001547149
130,130,0.315083218027,0.30405402906
131,131,0.313349531527,0.299338878285
132,132,0.311677031394,0.294688901034
133,133,0.310083924166,0.290906385942
134,134,0.308575158845,0.288617683179
135,135,0.307145574694,0.288047420617
136,136,0.305779369558,0.288930280281
137,137,0.304449326783,0.290559063536
138,138,0.303120486493,0.292104963823
139,139,0.301759347091,0.29275373979
140,140,0.300344885023,0.291971565015
141,141,0.298876155495,0.289605065548
142,142,0.297373413093,0.285958631111
143,143,0.295873081945,0.281526970141
144,144,0.29441922433,0.277146171801
145,145,0.293054671792,0.273620697946
146,146,0.29180328001,0.27150925145
147,147,0.290655241161,0.270935012355
148,148,0.289567468035,0.271536532315
149,149,0.288479752335,0.27257269657
150,150,0.287337463665,0.273239251339
151,151,0.28610978509,0.272862174294
152,152,0.284796763187,0.271117100571
153,153,0.283425517714,0.268190696023
154,154,0.282039398693,0.264535337506
155,155,0.280685719502,0.260877505216
156,156,0.279406334912,0.257985779733
157,157,0.278232567178,0.256423626524
158,158,0.277183886548,0.25636659102
159,159,0.276268949591,0.257619753751
160,160,0.275476840979,0.259600622004
161,161,0.274768543537,0.261527090362
162,162,0.274081796522,0.262668170351
163,163,0.273349186299,0.262519165964
164,164,0.272519256937,0.260961081765
165,165,0.271570477658,0.258227307869
166,166,0.270512345553,0.254871992631
167,167,0.269374615704,0.251613963734
168,168,0.268192697619,0.24918048743
169,169,0.26699760075,0.248111239347
170,170,0.265810638698,0.248511666963
171,171,0.264642991929,0.250033315023
172,172,0.263499443723,0.251994485566
173,173,0.262383800234,0.253582578717
174,174,0.261303114089,0.254155846798
175,175,0.260269102058,0.253373579545
176,176,0.259296847613,0.251314359723
177,177,0.25840196361,0.248408739495
178,178,0.257596202707,0.245369165594
179,179,0.256882251238,0.242972634055
180,180,0.256251492362,0.24180764863
181,181,0.255686710536,0.242087809245
182,182,0.255164918359,0.243678861676
183,183,0.254660207659,0.246014427416
184,184,0.25414814432,0.248380233302
185,185,0.253611052324,0.250042817087
186,186,0.25304196684,0.250492558335
187,187,0.252445578431,0.249585261489
188,188,0.251836068406,0.247526804606
189,189,0.251232996873,0.244810948227
190,190,0.250656796256,0.24220125603
191,191,0.250125099946,0.240399354877
192,192,0.249648534469,0.239938285134
193,193,0.249227987929,0.240957549124
194,194,0.248855502142,0.243135255756
195,195,0.248518330103,0.245751721931
196,196,0.248203877057,0.248015871915
197,197,0.247903357668,0.24922096946
198,198,0.247613215809,0.249005866773
199,199,0.24733454683,0.247442557595
200,200,0.247071379339,0.24494231253
201,201,0.246828715079,0.242213902329
202,202,0.246610942973,0.240038484516
203,203,0.246420142133,0.239010990027
204,204,0.24625417849,0.239434999408
205,205,0.246106200448,0.241184303977
206,206,0.245966301251,0.243707807136
207,207,0.245824543283,0.246290380305
208,208,0.24567383247,0.248169014671
209,209,0.245511507571,0.248834228516
210,210,0.245339350223,0.248146843188
211,211,0.245162408408,0.246302240545
212,212,0.24498730566,0.24380865386
213,213,0.2448206382,0.241438524651
214,214,0.244667821514,0.23989944458
215,215,0.244532495666,0.239724477132
216,216,0.244416420779,0.241035068396
217,217,0.244319709462,0.243486855247
218,218,0.244241232141,0.246357657693
219,219,0.244179062806,0.248794000799
220,220,0.244130879083,0.250136057536
221,221,0.244094274107,0.250012207031
222,222,0.244066970124,0.248482513428
223,223,0.244046943576,0.245987493342
224,224,0.244032480636,0.243265371612
225,225,0.24402218411,0.241087410667
226,226,0.244014950299,0.240064794367
227,227,0.244009930377,0.240480480772
228,228,0.244006486484,0.24219751069
229,229,0.244004148948,0.244633992513
230,230,0.244002578136,0.247057920514
231,231,0.244001532402,0.248749819669
232,232,0.244000842327,0.249208415638
233,233,0.244000390702,0.2483350118
234,234,0.244000097428,0.246340086966
235,235,0.243999908381,0.243719991048
236,236,0.243999787364,0.241307345304
237,237,0.243999710405,0.239781975024
238,238,0.243999661769,0.239636392304
239,239,0.243999631214,0.240947445956
240,240,0.243999612126,0.243344971628
241,241,0.243999600266,0.246040922223
242,242,0.243999592934,0.248251550848
243,243,0.243999588424,0.249289610892
244,244,0.243999585662,0.248849857215
245,245,0.243999583978,0.247043008515
246,246,0.243999582956,0.244335475112
247,247,0.243999582339,0.241435819684
248,248,0.243999581967,0.239125592781
249,249,0.243999581743,0.237963451039
250,250,0.24399958161,0.2382114526
251,251,0.243999581531,0.239712593772
252,252,0.243998127379,0.241879272461
253,253,0.243990856832,0.2439416134
254,254,0.243970862887,0.2452434193
255,255,0.243930875021,0.245305887858
256,256,0.243865894748,0.244055661288
257,257,0.243774922371,0.241750798081
258,258,0.243661206902,0.238920547023
259,259,0.243531246366,0.236354273016
260,260,0.243393069285,0.23474296801
261,261,0.243254516152,0.234494897091
262,262,0.243122044557,0.235665893555
263,263,0.242998649278,0.23779109608
264,264,0.2428823194,0.240149873676
265,265,0.242766744246,0.241900819721
266,266,0.242644065404,0.242458066073
267,267,0.242508091669,0.241537937973
268,268,0.242356465026,0.239314755526
269,269,0.242191161634,0.236273748224
270,270,0.24201758304,0.233177185059
271,271,0.241842923219,0.230786780155
272,272,0.241672720512,0.229603877212
273,273,0.241507815038,0.22977958448
274,274,0.241344096096,0.231065114339
275,275,0.241174996307,0.232865558971
276,276,0.240994917792,0.234473858458
277,277,0.240801401721,0.235229815859
278,278,0.240595553726,0.234751545299
279,279,0.240381344087,0.233052201705
280,280,0.240164494957,0.230408847693
281,281,0.239951373727,0.227425916267
282,282,0.23974806725,0.224869791667
283,283,0.239558343984,0.223303430731
284,284,0.239381879964,0.223094269724
285,285,0.239209684573,0.224181504683
286,286,0.239021376623,0.226046984123
287,287,0.238788984607,0.227969314113
288,288,0.238486011114,0.22918546272
289,289,0.238096711161,0.229209923022
290,290,0.237621229781,0.227854873195
291,291,0.237075233277,0.225356870709
292,292,0.236485321306,0.22221325961
293,293,0.235882652082,0.219081924901
294,294,0.235296998459,0.216731100371
295,295,0.234752561051,0.21556780266
296,296,0.234260492802,0.215664811568
297,297,0.23381315964,0.216749688351
298,298,0.233386434183,0.218207758123
299,299,0.232949535221,0.219406012333
300,300,0.232476824922,0.219744873047
301,301,0.231956049582,0.218917546128
302,302,0.231390643292,0.217001180938
303,303,0.230796865672,0.214307819713
304,304,0.230197321374,0.211393252286
305,305,0.229612045373,0.208942598285
306,306,0.229050185248,0.20750318585
307,307,0.228506015792,0.207368654193
308,308,0.227961964719,0.20838988333
309,309,0.227396321385,0.210065067176
310,310,0.226791769366,0.21167829109
311,311,0.22614151084,0.212553868149
312,312,0.225451365161,0.212262864546
313,313,0.224737994169,0.21069354433
314,314,0.224024631716,0.208102694425
315,315,0.223336075761,0.20502166748
316,316,0.222694384878,0.202084142512
317,317,0.222112250387,0.199912053888
318,318,0.221586325801,0.198846042517
319,319,0.221095513592,0.198925318862
320,320,0.220605968398,0.199864520449
321,321,0.220081310291,0.201087928541
322,322,0.2194938348,0.201997537324
323,323,0.218832279888,0.202100950299
324,324,0.218103851992,0.201159598611
325,325,0.21733093314,0.199216969808
326,326,0.216544650503,0.196626351096
327,327,0.215777852587,0.193955831817
328,328,0.215059398369,0.191780483361
329,329,0.214410666251,0.190594586459
330,330,0.213838378189,0.190612457738
331,331,0.213329173829,0.191650980169
332,332,0.212852000915,0.19325317614
333,333,0.212368345808,0.194741751931
334,334,0.211845099439,0.195508621678
335,335,0.211264220419,0.195172743364
336,336,0.210626146474,0.193651869803
337,337,0.209947264997,0.191207851063
338,338,0.209253801912,0.188336505312
339,339,0.208572422624,0.185644704645
340,340,0.207922028989,0.183660426284
341,341,0.207308479357,0.182689135002
342,342,0.206724584192,0.182772942745
343,343,0.206155464375,0.183607644746
344,344,0.205586297485,0.184691076568
345,345,0.205006420871,0.185474580707
346,346,0.204409861302,0.185534321178
347,347,0.203795053365,0.184654559511
348,348,0.20316505574,0.182896145907
349,349,0.202527790296,0.180541287046
350,350,0.201895451907,0.178140281908
351,351,0.201279264368,0.176245279023
352,352,0.200682093651,0.175278276386
353,353,0.20009441563,0.175444446911
354,354,0.199496501907,0.176553795554
355,355,0.198865937809,0.178151691321
356,356,0.198186605557,0.179616974339
357,357,0.197455002361,0.180413540927
358,358,0.196681778436,0.180174024177
359,359,0.195888851337,0.178829505227
360,360,0.195103990869,0.176608738755
361,361,0.194354227362,0.173950507424
362,362,0.193660484643,0.171464226463
363,363,0.19303516952,0.169651967829
364,364,0.192478218023,0.168756473426
365,365,0.191974829036,0.168819173177
366,366,0.191497389318,0.169591695612
367,367,0.191012430398,0.170596313477
368,368,0.190490301645,0.171321868896
369,369,0.189913508214,0.171389042247
370,370,0.189280647555,0.170601076068
371,371,0.188605291378,0.169001596624
372,372,0.187911217669,0.166902842666
373,373,0.187226236848,0.164788737442
374,374,0.186574134018,0.163170022675
375,375,0.185968341638,0.162452593717
376,376,0.185408080217,0.162788275516
377,377,0.18487930859,0.164009175156
378,378,0.184360903779,0.165646928729
379,379,0.183833171318,0.167160577485
380,380,0.183284780385,0.168007324681
381,381,0.182715732693,0.167883543535
382,382,0.182136246055,0.16672410676
383,383,0.181562992364,0.164728950732
384,384,0.181014551859,0.162305646954
385,385,0.180505420763,0.160014632254
386,386,0.180041431136,0.158331194791
387,387,0.179617173495,0.157517277111
388,388,0.179217265115,0.157589756359
389,389,0.178821706401,0.158315542972
390,390,0.178412903234,0.159255114469
391,391,0.177980272499,0.159962775491
392,392,0.177521472945,0.16006306735
393,393,0.177041401988,0.159375092478
394,394,0.176550207971,0.157958753181
395,395,0.17606102067,0.156088245276
396,396,0.175587741928,0.154208478061
397,397,0.175143131966,0.152818818526
398,398,0.174733009495,0.152279616847
399,399,0.17435106698,0.152719069972
400,400,0.17397863554,0.153999340173
401,401,0.173590430691,0.155684973977
402,402,0.173163423538,0.157250595093
403,403,0.172684544543,0.158191206961
404,404,0.172154283925,0.15821018797
405,405,0.171585700452,0.157244549376
406,406,0.171000225595,0.155451815056
407,407,0.170422316597,0.153244954889
408,408,0.169873512509,0.151094517563
409,409,0.169368041714,0.14948795203
410,410,0.168911671444,0.148676831795
411,411,0.168503508569,0.148697523637
412,412,0.168139134247,0.149345467307
413,413,0.167810571862,0.150237493804
414,414,0.167505107147,0.150928347039
415,415,0.167206495398,0.151082229614
416,416,0.166898949281,0.150512094209
417,417,0.166571698795,0.149243291219
418,418,0.166221794885,0.147534734553
419,419,0.165854218066,0.145840118871
420,420,0.16547867696,0.144597059308
421,421,0.165105372629,0.144157166915
422,422,0.164740421797,0.144649632772
423,423,0.164383488527,0.145951508031
424,424,0.164029115375,0.14764029763
425,425,0.163670605454,0.149249660608
426,426,0.163303652493,0.150277039499
427,427,0.162928222079,0.150423963142
428,428,0.162548637781,0.149606993704
429,429,0.162172458139,0.147995804295
430,430,0.16180817078,0.145918678515
431,431,0.161462874742,0.14387810447
432,432,0.161141100658,0.142304645885
433,433,0.160841468591,0.14147012884
434,434,0.160553428436,0.141419092814
435,435,0.160258380573,0.141984500307
436,436,0.159935589538,0.142795273752
437,437,0.159569581925,0.143449332497
438,438,0.159155314024,0.143608474731
439,439,0.158699335114,0.143096588597
440,440,0.158217370881,0.141935151996
441,441,0.157729974872,0.140368109038
442,442,0.157258009863,0.138792870261
443,443,0.156818118853,0.137632878621
444,444,0.156418232641,0.137245085745
445,445,0.156055108635,0.137754902695
446,446,0.155715495559,0.139038421168
447,447,0.155380972632,0.140723245794
448,448,0.155034430249,0.142322066336
449,449,0.154665435985,0.143377905181
450,450,0.154272685257,0.143596753207
451,451,0.153863331609,0.142887635665
452,452,0.15345018426,0.141382679795
453,453,0.153048159367,0.139425670739
454,454,0.152670998123,0.137447542133
455,455,0.152329019718,0.135880649451
456,456,0.152028212113,0.135000564113
457,457,0.15177046225,0.134865419792
458,458,0.151553886294,0.135324570627
459,459,0.151370773042,0.136044508038
460,460,0.151206132136,0.136626792677
461,461,0.151039946286,0.136752666127
462,462,0.150852577209,0.136253830881
463,463,0.150630408979,0.13515144117
464,464,0.150369141992,0.13367617058
465,465,0.150073872437,0.13218534065
466,466,0.149756649253,0.131106220592
467,467,0.14943068323,0.130762493249
468,468,0.149103854405,0.131287719264
469,469,0.148775922192,0.132560267593
470,470,0.148440752137,0.134214077574
471,471,0.14809134953,0.135785154863
472,472,0.147724505268,0.136805447665
473,473,0.147343041998,0.137014758948
474,474,0.14695538924,0.136327049949
475,475,0.146573385223,0.134866726037
476,476,0.146209528931,0.132974243164
477,477,0.145874176422,0.131049046372
478,478,0.145572457901,0.12952967557
479,479,0.145302726139,0.128649208762
480,480,0.14505779645,0.128465375033
481,481,0.144828242474,0.128835759018
482,482,0.144605934328,0.129443891121
483,483,0.144384899513,0.129932542281
484,484,0.144160444569,0.129992467707
485,485,0.143928675355,0.129476789995
486,486,0.143687125994,0.128395427357
487,487,0.143435814705,0.126992347024
488,488,0.143177713336,0.125588815862
489,489,0.142918293818,0.124588891232
490,490,0.142664426071,0.12430154049
491,491,0.142423098048,0.124839459044
492,492,0.14219651447,0.126070600567
493,493,0.141977588835,0.127657306556
494,494,0.141750634112,0.129155904597
495,495,0.141497176673,0.130153008663
496,496,0.141203191455,0.130376318729
497,497,0.140864056023,0.129733519121
498,498,0.140485635137,0.128339663419
499,499,0.140082030061,0.126526664965
500,500,0.13967160284,0.124663982969
501,501,0.139271588608,0.123151386145
502,502,0.138893692559,0.122228090691
503,503,0.138540880728,0.121961443352
504,504,0.138207108387,0.122226426096
505,505,0.137880567077,0.122726278594
506,506,0.137548912662,0.123128844752
507,507,0.137204026649,0.123142600782
508,508,0.136844548033,0.122626345085
509,509,0.136475783138,0.121600099043
510,510,0.136107698757,0.120242378928
511,511,0.135752132747,0.118927094431
512,512,0.135420215713,0.11799881675
513,513,0.135118428908,0.117749705459
514,514,0.134845610695,0.118281277743
515,515,0.134593469442,0.11947370587
516,516,0.134349051075,0.120999526978
517,517,0.134098139877,0.12244201429
518,518,0.133828950256,0.123415721547
519,519,0.133535126687,0.12363318241
520,520,0.133217122035,0.123031419696
521,521,0.132881668809,0.121721522013
522,522,0.132539791085,0.119979187936
523,523,0.132203759464,0.118168200869
524,524,0.131884232965,0.116669082642
525,525,0.131588648527,0.115729846376
526,526,0.131318219163,0.11540442958
527,527,0.131065840345,0.115571790753
528,528,0.130817768609,0.115977639863
529,529,0.130558641412,0.116303992994
530,530,0.130277059255,0.116280896736
531,531,0.129969142831,0.115767392245
532,532,0.129639083821,0.114786517981
533,533,0.129297231797,0.11351779591
534,534,0.128956983879,0.112291451656
535,535,0.128631702136,0.111442565918
536,536,0.1283324357,0.111229231863
537,537,0.12806377518,0.111762353146
538,538,0.127819893052,0.112911663633
539,539,0.127584938205,0.114387928356
540,540,0.127338439745,0.115784257831
541,541,0.127062697398,0.116725112453
542,542,0.126748493066,0.11697139162
543,543,0.126397153355,0.116428005334
544,544,0.126019094752,0.115201869155
545,545,0.125630255613,0.113554070213
546,546,0.125248052206,0.11181082292
547,547,0.124888057991,0.110345146873
548,548,0.124559527481,0.109385114728
549,549,0.124262213154,0.109005702626
550,550,0.123987218217,0.109095324892
551,551,0.123721484185,0.109417851766
552,552,0.123453269249,0.109680037065
553,553,0.123176076264,0.109635081436
554,554,0.122889932127,0.109157932166
555,555,0.122600342874,0.108252357714
556,556,0.122315975466,0.107083395756
557,557,0.122046150043,0.105949771766
558,558,0.121796956161,0.10516279972
559,559,0.12156725046,0.104981289488
560,560,0.121347846283,0.105484216863
561,561,0.121124872491,0.10659792351
562,562,0.120883732053,0.108032850786
563,563,0.120612264399,0.109394824866
564,564,0.120303212545,0.110353261774
565,565,0.11995584252,0.11065828728
566,566,0.119576242708,0.110213262385
567,567,0.119176126379,0.109098249493
568,568,0.11877051822,0.107563434948
569,569,0.118375054958,0.105907232111
570,570,0.118003616833,0.104461831758
571,571,0.117664616493,0.103489812215
572,572,0.117358197171,0.103046105125
573,573,0.11707687051,0.103046001088
574,574,0.116809338178,0.103295285774
575,575,0.116545230136,0.103521901911
576,576,0.116278360914,0.103484841549
577,577,0.116007710914,0.103055040764
578,578,0.115736623084,0.102241157763
579,579,0.115471115476,0.101177030621
580,580,0.115218074363,0.100126936941
581,581,0.11498378926,0.0993997862845
582,582,0.114770165132,0.0992357774214
583,583,0.114571461046,0.099724185828
584,584,0.114373698487,0.100789827289
585,585,0.114157910786,0.102189925223
586,586,0.113906065663,0.10355053526
587,587,0.113606877274,0.104531871911
588,588,0.113259087148,0.104901203965
589,589,0.112871387649,0.10456904787
590,590,0.112459687985,0.103576833552
591,591,0.112043160306,0.102172181101
592,592,0.111640443942,0.100609010639
593,593,0.111265708377,0.0991992603649
594,594,0.110926044405,0.0981937639641
595,595,0.11061991671,0.0976907787901
596,596,0.110337919896,0.0976265416001
597,597,0.110066338452,0.0978168487549
598,598,0.10979208186,0.0980105660178
599,599,0.109506819992,0.097981227528
600,600,0.109208892783,0.0975987289891
601,601,0.108902844638,0.0968615445224
602,602,0.108597359009,0.0958891261708
603,603,0.108302653713,0.0949300188007
604,604,0.108027347291,0.0942653713804
605,605,0.107775032696,0.0941242391413
606,606,0.107542442779,0.094617467938
607,607,0.107320163387,0.0956567070701
608,608,0.107095797537,0.0970153692997
609,609,0.106858061995,0.0983631943211
610,610,0.106600149483,0.0993707367868
611,611,0.106321338988,0.0998016126228
612,612,0.106026697493,0.0995576338335
613,613,0.105725382451,0.0986808198871
614,614,0.105428340232,0.0973672231038
615,615,0.105146130618,0.0958896232374
616,616,0.104886406042,0.0945278456717
617,617,0.104652144524,0.0935353943796
618,618,0.104440068961,0.092992701675
619,619,0.104240726308,0.0928620887525
620,620,0.104040954834,0.09299659729
621,621,0.103827926535,0.0931591958711
622,622,0.103593023535,0.0931358221805
623,623,0.103334060663,0.0927937998916
624,624,0.103055343431,0.0921210317901
625,625,0.102765994516,0.091220404885
626,626,0.102477453276,0.0903355916341
627,627,0.102201031186,0.0897294998169
628,628,0.101944610755,0.089624745918
629,629,0.101710184449,0.0901158419522
630,630,0.101492804562,0.0911465789333
631,631,0.101281941902,0.0924712441184
632,632,0.101065128055,0.0938057754979
633,633,0.10083227371,0.094819057349
634,634,0.100578796519,0.0952936577074
635,635,0.100306574017,0.0951251405658
636,636,0.100022862952,0.0943407347708
637,637,0.099738026054,0.0931170145671
638,638,0.0994630334761,0.091721089681
639,639,0.0992067516007,0.0904114809903
640,640,0.0989740375497,0.0894130533392
641,641,0.0987639554233,0.0888378316706
642,642,0.0985694754156,0.0886571479566
643,643,0.0983796918276,0.08873908303
644,644,0.0981836808109,0.0888664187807
645,645,0.097974108691,0.0888369878133
646,646,0.0977491526683,0.0885201020674
647,647,0.0975123924983,0.0879036065304
648,648,0.0972712192868,0.0870830882679
649,649,0.0970346480845,0.0862664078221
650,650,0.0968113045754,0.0856978445342
651,651,0.0966080287412,0.0856122565992
652,652,0.0964292094366,0.0860947059863
653,653,0.0962741197025,0.0870839841438
654,654,0.0961346405372,0.0883893330892
655,655,0.0959964581986,0.0897005601363
656,656,0.0958435968581,0.0907318230831
657,657,0.095663724593,0.0912474429969
658,658,0.095451704996,0.0911368283358
659,659,0.0952103406741,0.0904302770441
660,660,0.0949487250764,0.089284064553
661,661,0.0946793590724,0.0879423199278
662,662,0.0944149730395,0.086664650657
663,663,0.0941660443325,0.0856763781923
664,664,0.0939395808409,0.0850861404881
665,665,0.0937391026646,0.0848729971683
666,666,0.0935653572055,0.0849131439671
667,667,0.0934154648286,0.0850040031202
668,668,0.0932819525349,0.0849539959069
669,669,0.0931537854243,0.0846424565171
670,670,0.0930194022372,0.0840561837861
671,671,0.092870139604,0.0832939263546
672,672,0.0927024353533,0.0825275305546
673,673,0.0925181632075,0.0820345387314
674,674,0.0923234090085,0.0819990678267
675,675,0.0921264714914,0.0825060468732
676,676,0.0919358607277,0.0834909959273
677,677,0.0917587937966,0.0847697864879
678,678,0.0916003682111,0.0860634081291
679,679,0.0914633557021,0.0870629166112
680,680,0.0913484376457,0.0875781030366
681,681,0.0912543641493,0.0874974510886
682,682,0.0911781823862,0.0868392713142
683,683,0.0911158146132,0.0857593073989
684,684,0.0910610668389,0.0844930764401
685,685,0.0910038820616,0.0832599928885
686,686,0.0909306125962,0.0822823148785
687,687,0.0908271289139,0.0816810550112
688,688,0.0906830952888,0.0814298225172
689,689,0.0904951376043,0.0814221815629
690,690,0.0902676413655,0.081476801092
691,691,0.0900112845783,0.0814096161813
692,692,0.0897402600035,0.081104850769
693,693,0.0894692965492,0.0805566614324
694,694,0.0892112856591,0.0798401688084
695,695,0.0889758713169,0.0791358832157
696,696,0.0887673734173,0.0786799806537
697,697,0.0885834290502,0.0786644155329
698,698,0.0884160732625,0.0791629155477
699,699,0.0882539006971,0.0801234043006
700,700,0.0880846981898,0.081365700924
701,701,0.0878982943542,0.0826318798643
702,702,0.0876889564062,0.0836282556707
703,703,0.0874565677374,0.0841599551114
704,704,0.0872062851149,0.0841318361687
705,705,0.0869469802247,0.0835516380541
706,706,0.086689069033,0.0825476617524
707,707,0.0864424467868,0.0813262014678
708,708,0.0862137899963,0.0801333976514
709,709,0.0860039238297,0.0791631987601
710,710,0.0858068340663,0.0785290053397
711,711,0.0856115412996,0.0782349268595
712,712,0.0854058284511,0.0781821973396
713,713,0.085180139642,0.0782017736724
714,714,0.0849302682855,0.0781199657556
715,715,0.0846581786351,0.0778266502149
716,716,0.0843710814651,0.0773047129313
717,717,0.0840794089352,0.0766387939453
718,718,0.0837944842237,0.0759920929417
719,719,0.0835265287614,0.0755709099047
720,720,0.0832833566145,0.0755644538186
721,721,0.0830684298528,0.0760505502874
722,722,0.0828795355751,0.0769841454246
723,723,0.0827096066425,0.0781876130538
724,724,0.082549145506,0.079425794428
725,725,0.0823891000922,0.080422002619
726,726,0.0822231843879,0.0809787576849
727,727,0.0820490505241,0.0809873002948
728,728,0.0818682190988,0.0804590514212
729,729,0.0816850802204,0.0795208324086
730,730,0.0815054658783,0.0783639907837
731,731,0.0813352635277,0.0772008838076
732,732,0.0811793781581,0.0762335285996
733,733,0.0810394457073,0.0755827412461
734,734,0.0809119764743,0.0752563476562
735,735,0.0807889529504,0.0751622575702
736,736,0.080660744015,0.0751457329952
737,737,0.0805196102052,0.0750458861842
738,738,0.0803621111151,0.0747565356168
739,739,0.0801897004908,0.0742662140817
740,740,0.0800077616262,0.0736425804369
741,741,0.0798238239716,0.0730326565829
742,742,0.0796457122602,0.072652313926
743,743,0.079480123468,0.072668763363
744,744,0.0793318163474,0.0731576052579
745,745,0.0792033607947,0.0740747104992
746,746,0.0790952732583,0.0752530184659
747,747,0.0790063475814,0.0764599771211
748,748,0.0789340392784,0.0774385221077
749,749,0.0788748316436,0.0779890869603
750,750,0.0788245703335,0.0780145991932
751,751,0.0787787821858,0.0775235204986
752,752,0.078732994038,0.0766268701264


==> residuals_p_control.csv <==
,t,residual
0,0,0.49135227046
1,1,0.492564604009
2,2,0.493740115373
3,3,0.494798950905
4,4,0.495651434195
5,5,0.496216870432
6,6,0.496445002366
7,7,0.496321570512
8,8,0.495868641515
9,9,0.495153294626
10,10,0.494272059091
11,11,0.493325463945
12,12,0.492399471921
13,13,0.491548115141
14,14,0.490781856315
15,15,0.490069276947
16,16,0.489363313637
17,17,0.488644644587
18,18,0.487959527902
19,19,0.487385326828
20,20,0.4869565859
21,21,0.486631003505
22,22,0.486319275913
23,23,0.485938974721
24,24,0.485450391056
25,25,0.484843350257
26,26,0.484112999763
27,27,0.483262692321
28,28,0.482291897818
29,29,0.481183243189
30,30,0.479917454476
31,31,0.478512383353
32,32,0.477058726041
33,33,0.475729412653
34,34,0.474749218719
35,35,0.474275579864
36,36,0.474287707916
37,37,0.474557939671
38,38,0.474715089101
39,39,0.47437224937
40,40,0.473263623977
41,41,0.471297587188
42,42,0.46853602192
43,43,0.46515390009
44,44,0.461376744662
45,45,0.457425400773
46,46,0.453496529535
47,47,0.449733772042
48,48,0.446191780157
49,49,0.442825090524
50,50,0.439528223072
51,51,0.436212123298
52,52,0.432875549359
53,53,0.429637504982
54,54,0.426722424962
55,55,0.424412037118
56,56,0.422904706678
57,57,0.422170310724
58,58,0.421913971349
59,59,0.42168022233
60,60,0.421032928144
61,61,0.41968057963
62,62,0.417501035329
63,63,0.414504592325
64,64,0.410786054052
65,65,0.406489623722
66,66,0.401797904956
67,67,0.396937601429
68,68,0.392183326874
69,69,0.387793583639
70,70,0.383915197855
71,71,0.380531460545
72,72,0.377485377823
73,73,0.374557119248
74,74,0.371548645174
75,75,0.368350596125
76,76,0.364971162487
77,77,0.361505760141
78,78,0.358072217181
79,79,0.354753569533
80,80,0.351586306531
81,81,0.348593462229
82,82,0.34579287506
83,83,0.343187247603
84,84,0.34075302962
85,85,0.338437607508
86,86,0.33618037936
87,87,0.333930508415
88,88,0.331655354793
89,89,0.329354057629
90,90,0.32704702048
91,91,0.324759417259
92,92,0.322525090118
93,93,0.320369264675
94,94,0.318289208777
95,95,0.316243168072
96,96,0.314167336165
97,97,0.312020580604
98,98,0.309801792227
99,99,0.307543407817
100,100,0.305308433538
101,101,0.303167165934
102,102,0.301173056542
103,103,0.299330793951
104,104,0.297588001351
105,105,0.295846482687
106,106,0.293987059172
107,107,0.291906567482
108,108,0.289547487606
109,109,0.286919368251
110,110,0.284090894371
111,111,0.28116939736
112,112,0.278269182074
113,113,0.275491207263
114,114,0.272897975644
115,115,0.270496465886
116,116,0.268240759866
117,117,0.266050317378
118,118,0.263838543097
119,119,0.261540628263
120,120,0.259141090234
121,121,0.256697289479
122,122,0.254314863562
123,123,0.252088234333
124,124,0.250063974676
125,125,0.248232837301
126,126,0.24653650387
127,127,0.244883669789
128,128,0.243173961754
129,129,0.241324511666
130,130,0.239292425133
131,131,0.237095203138
132,132,0.234803178001
133,133,0.232517916007
134,134,0.23033551514
135,135,0.228311023434
136,136,0.226454950837
137,137,0.224740419334
138,138,0.22311040571
139,139,0.221495455061
140,140,0.219848763548
141,141,0.218168811851
142,142,0.216485947009
143,143,0.214832026932
144,144,0.213230198002
145,145,0.211689984148
146,146,0.210199684084
147,147,0.208735346068
148,148,0.207291926484
149,149,0.205883995719
150,150,0.204515797783
151,151,0.203167436861
152,152,0.201818891753
153,153,0.200486490052
154,154,0.199212618827
155,155,0.198022361485
156,156,0.196891694653
157,157,0.195752091823
158,158,0.194516775017
159,159,0.193120228606
160,160,0.191535967203
161,161,0.18976862963
162,162,0.187845687439
163,163,0.185825888004
164,164,0.183817072859
165,165,0.181947988524
166,166,0.180320431474
167,167,0.178973604989
168,168,0.177887956799
169,169,0.177026030921
170,170,0.176342872282
171,171,0.175777753928
172,172,0.175241345568
173,173,0.174616553595
174,174,0.173790152436
175,175,0.172685282324
176,176,0.171277002685
177,177,0.169589097453
178,178,0.167690313264
179,179,0.165698460131
180,180,0.163750824349
181,181,0.161963055811
182,182,0.160392970813
183,183,0.159024756965
184,184,0.157780519782
185,185,0.156562994108
186,186,0.155297191125
187,187,0.153946526808
188,188,0.152507720687
189,189,0.151008699797
190,190,0.149518543446
191,191,0.148158811436
192,192,0.147102221091
193,193,0.146553955637
194,194,0.146654065756
195,195,0.147367767866
196,196,0.148457361753
197,197,0.149554692954
198,198,0.150293436438
199,199,0.150416805267
200,200,0.149826725443
201,201,0.148569231478
202,202,0.146792524526
203,203,0.144688517217
204,204,0.142447174756
205,205,0.140242897647
206,206,0.138245153185
207,207,0.136588863407
208,208,0.135321988879
209,209,0.134388572267
210,210,0.133671186122
211,211,0.133066303136
212,212,0.132513130825
213,213,0.131983196892
214,214,0.131451250336
215,215,0.130884485797
216,216,0.130263891081
217,217,0.129592036774
218,218,0.128888450442
219,219,0.128166087927
220,220,0.127408699011
221,221,0.126579143026
222,222,0.125658715059
223,223,0.124690746502
224,224,0.123761786277
225,225,0.122950633823
226,226,0.122288733706
227,227,0.121751076313
228,228,0.121265146859
229,229,0.120741201977
230,230,0.12011971369
231,231,0.119394563003
232,232,0.118598553835
233,233,0.117783020544
234,234,0.117015746593
235,235,0.116393146735
236,236,0.116003122387
237,237,0.115862231917
238,238,0.115884939811
239,239,0.115917692816
240,240,0.115796130143
241,241,0.115400078193
242,242,0.114676307976
243,243,0.113640209344
244,244,0.112375110506
245,245,0.111031388197
246,246,0.109817220664
247,247,0.10897605032
248,248,0.108694621111
249,249,0.109009972337
250,250,0.109776891116
251,251,0.110722338665
252,252,0.111537079891
253,253,0.111967120731
254,254,0.111864522735
255,255,0.111195285721
256,256,0.110015725513
257,257,0.10844606625
258,258,0.106656814527
259,259,0.104862589076
260,260,0.103270676587
261,261,0.10200803708
262,262,0.101091761685
263,263,0.100443426711
264,264,0.0999381494128
265,265,0.0994577850782
266,266,0.0989174674506
267,267,0.098276907703
268,268,0.0975339374472
269,269,0.0967062446546
270,270,0.0958244500113
271,271,0.0949237414321
272,272,0.0940310305616
273,273,0.0931555633041
274,274,0.0922956828314
275,275,0.0914639037488
276,276,0.0906893008664
277,277,0.0900061441479
278,278,0.0894537048169
279,279,0.0890909092899
280,280,0.0889725330789
281,281,0.0891022197422
282,282,0.0894075556114
283,283,0.0897556535229
284,284,0.0900058399556
285,285,0.0900530125608
286,286,0.0898520848621
287,287,0.0894321894609
288,288,0.0888734379253
289,289,0.0882697332484
290,290,0.0877115533414
291,291,0.0872637295201
292,292,0.0869513083142
293,293,0.086753268816
294,294,0.0866179030247
295,295,0.0865014025542
296,296,0.0863789946606
297,297,0.0862375608115
298,298,0.0860583905136
299,299,0.0858058757604
300,300,0.0854416114329
301,301,0.0849601577554
302,302,0.0844072364588
303,303,0.083875425151
304,304,0.0834886916996
305,305,0.083347947196
306,306,0.0834794810983
307,307,0.0838343564646
308,308,0.0843070488529
309,309,0.0847670874893
310,310,0.0851061835567
311,311,0.0852868796557
312,312,0.0853328294362
313,313,0.0852869837585
314,314,0.0851690423154
315,315,0.0849568607551
316,316,0.084596748714
317,317,0.0840404671168
318,318,0.0832918552047
319,319,0.0824077100759
320,320,0.0814690868623
321,321,0.080542544998
322,322,0.0796544618325
323,323,0.0787998781266
324,324,0.0779804604495
325,325,0.0772453962397
326,326,0.0766726878648
327,327,0.0763113298479
328,328,0.0761499178631
329,329,0.0761390036227
330,330,0.0762443498878
331,331,0.0764512779214
332,332,0.0767280983366
333,333,0.076999090032
334,334,0.077162860411
335,335,0.0771273262932
336,336,0.0768441454889
337,337,0.0763364147154
338,338,0.0757119767353
339,339,0.0751237749984
340,340,0.074710376496
341,341,0.0745370271718
342,342,0.0745666503901
343,343,0.0746761043622
344,344,0.0747052422415
345,345,0.0745217647443
346,346,0.0740793697773
347,347,0.0734479860486
348,348,0.072807202331
349,349,0.0723613789535
350,350,0.0722404524418
351,351,0.072463254023
352,352,0.0729748248616
353,353,0.0736751818539
354,354,0.0744249086151
355,355,0.0750659347218
356,356,0.0754715236733
357,357,0.0755723300406
358,358,0.0753476938965
359,359,0.0748151325038
360,360,0.0740187946155
361,361,0.0730198718301
362,362,0.0718931769717
363,363,0.0707262075779
364,364,0.0696099137451
365,365,0.068632340172
366,366,0.0678841227276
367,367,0.0674298994307
368,368,0.0672649502135
369,369,0.0673057551599
370,370,0.0674319614543
371,371,0.0675296430641
372,372,0.0675154830999
373,373,0.067354227649
374,374,0.0670536502936
375,375,0.0666517107982
376,376,0.0661950035792
377,377,0.0657129892219
378,378,0.0652060659951
379,379,0.0646627769316
380,380,0.0640971430155
381,381,0.0635818081435
382,382,0.0632579017552
383,383,0.0632729603679
384,384,0.0636886617551
385,385,0.0644290466477
386,386,0.0652999780521
387,387,0.0660689150203
388,388,0.0665626696039
389,389,0.0667377309427
390,390,0.0666637175262
391,391,0.0664584439226
392,392,0.0662391673476
393,393,0.0661136966089
394,394,0.0661511831261
395,395,0.0663517364629
396,396,0.0666360383679
397,397,0.0668756733151
398,398,0.0669564291056
399,399,0.0668111225275
400,400,0.0664222481377
401,401,0.0658223975885
402,402,0.065101681378
403,403,0.0644120015072
404,404,0.063956937302
405,405,0.0639659192813
406,406,0.0646604227875
407,407,0.0661440803013
408,408,0.0682977307205
409,409,0.0707859647161
410,410,0.0731591982191
411,411,0.0749951127185
412,412,0.0759988679257
413,413,0.0760468523694
414,414,0.0751726452106
415,415,0.073524415878
416,416,0.0713264466585
417,417,0.0688546569026
418,418,0.0663931353478
419,419,0.0641721071918
420,420,0.0623145351683
421,421,0.0608214738825
422,422,0.0596108197786
423,423,0.0585692723976
424,424,0.0575998648
425,425,0.0566445818954
426,426,0.0556866295836
427,427,0.0547350519322
428,428,0.0538142028587
429,429,0.0529706198813
430,430,0.0522583961773
431,431,0.0517167972849
432,432,0.0513482640176
433,433,0.0511196235045
434,434,0.0509729759138
435,435,0.0508476371767
436,436,0.0507131376587
437,437,0.0505899150674
438,438,0.0505471632114
439,439,0.050688994955
440,440,0.0511045882013
441,441,0.0518208552305
442,442,0.0528002419711
443,443,0.0539446199234
444,444,0.0550996894576
445,445,0.0560868343604
446,446,0.056744207033
447,447,0.0569581240556
448,448,0.0566789442765
449,449,0.05593198747
450,450,0.0548264550321
451,451,0.0535336722561
452,452,0.0522295146956
453,453,0.0510468719838
454,454,0.0500704876082
455,455,0.0493353334032
456,456,0.0488302821525
457,457,0.0485226016879
458,458,0.0483771745237
459,459,0.0483503613879
460,460,0.0483792344151
461,461,0.0483836439811
462,462,0.0482919842294
463,463,0.0480810245957
464,464,0.0477770509698
465,465,0.0474212549259
466,466,0.0470452789549
467,467,0.0466596861172
468,468,0.0462613430028
469,469,0.04585979896
470,470,0.0455079114128
471,471,0.0453183269987
472,472,0.0454569690292
473,473,0.0460702560718
474,474,0.0471947206163
475,475,0.0487290450806
476,476,0.0504566872597
477,477,0.0521082548941
478,478,0.0534308257498
479,479,0.0542495656565
480,480,0.0544937315219
481,481,0.0541951943106
482,482,0.0534776455047
483,483,0.0525420989775
484,484,0.0516452387452
485,485,0.0510160358508
486,486,0.0507676005363
487,487,0.0508575908845
488,488,0.0511144460616
489,489,0.0513185866915
490,490,0.0513008408023
491,491,0.0509997367172
492,492,0.0504454287229
493,493,0.0497140856992
494,494,0.0488803841755
495,495,0.0479873905735
496,496,0.047051743181
497,497,0.0460980344764
498,498,0.0451673254514
499,499,0.0443056375658
500,500,0.0435418370008
501,501,0.0428817208581
502,502,0.0423291616204
503,503,0.041901334824
504,504,0.0416332352939
505,505,0.0415813765585
506,506,0.0418287676473
507,507,0.0424338220036
508,508,0.0433700659279
509,509,0.0445024182516
510,510,0.0456215668404
511,511,0.0465132540787
512,512,0.0470144792087
513,513,0.0470478063553
514,514,0.0466201261947
515,515,0.045796824113
516,516,0.0446812212496
517,517,0.0433913775314
518,518,0.0420444673867
519,519,0.0407587942442
520,520,0.0396668477961
521,521,0.038924448397
522,522,0.0386567710078
523,523,0.0388912462223
524,524,0.0395466487249
525,525,0.0404576551157
526,526,0.0414234626787
527,527,0.0422722833717
528,528,0.0429207129525
529,529,0.0434049519665
530,530,0.0438742414171
531,531,0.0444952749887
532,532,0.0453319353977
533,533,0.0463011487388
534,534,0.0472295052644
535,535,0.0479596588428
536,536,0.0484021935507
537,537,0.0485324364895
538,538,0.0483783399648
539,539,0.0479894280565
540,540,0.0474009323969
541,541,0.0466181701469
542,542,0.0456365792947
543,543,0.0444690568853
544,544,0.0431561253861
545,545,0.0417680367059
546,546,0.0403860860675
547,547,0.0390776272725
548,548,0.0378835674769
549,549,0.0368304365122
550,550,0.0359338123366
551,551,0.0351985578792
552,552,0.0346127710245
553,553,0.0341522740352
554,554,0.0337927083813
555,555,0.0335282551902
556,556,0.0333837506766
557,557,0.0333916120824
558,558,0.0335513591691
559,559,0.033807577091
560,560,0.0340708459376
561,561,0.0342704243216
562,562,0.0344058176725
563,563,0.0345701186448
564,564,0.0348896884155
565,565,0.0354386949485
566,566,0.0362060574619
567,567,0.0371296531438
568,568,0.0381316759827
569,569,0.0391400716025
570,570,0.0401100722301
571,571,0.0410482567673
572,572,0.0420278263361
573,573,0.0431240764669
574,574,0.0443310666988
575,575,0.0455442948245
576,576,0.046591147
577,577,0.0472894072971
578,578,0.0475165764267
579,579,0.047265291959
580,580,0.0466636081661
581,581,0.0459549008741
582,582,0.045448716647
583,583,0.045461824842
584,584,0.0461986949696
585,585,0.047629784427
586,586,0.0494758086486
587,587,0.0513003424584
588,588,0.0526504518217
589,589,0.0531904375875
590,590,0.0527729991395
591,591,0.051434384398
592,592,0.0493391950828
593,593,0.0467098358831
594,594,0.0437652808554
595,595,0.0406803908374
596,596,0.037567825549
597,597,0.0344795991192
598,598,0.0314226303657
599,599,0.0283812904504
600,600,0.0253399505351


==> residuals_p_control_downstream.csv <==
,t,residual
0,0,0.49135227046
1,1,0.502708288293
2,2,0.512600246431
3,3,0.520487889221
4,4,0.526028560924
5,5,0.529141406229
6,6,0.530003286731
7,7,0.528991756051
8,8,0.526624592227
9,9,0.523457760802
10,10,0.519970765921
11,11,0.516495864762
12,12,0.513214135678
13,13,0.510196596039
14,14,0.50745543843
15,15,0.505002110669
16,16,0.502906081637
17,17,0.501334017569
18,18,0.50047150577
19,19,0.500389397202
20,20,0.500988989794
21,21,0.502069511215
22,22,0.503408878883
23,23,0.504822631503
24,24,0.506178579133
25,25,0.507402205651
26,26,0.508500219458
27,27,0.509563147002
28,28,0.510747577785
29,29,0.512215806216
30,30,0.514036287679
31,31,0.516126918919
32,32,0.518277202372
33,33,0.5202281581
34,34,0.521779373058
35,35,0.522883922653
36,36,0.523642730497
37,37,0.524214195601
38,38,0.52473865046
39,39,0.525297865203
40,40,0.525907345669
41,41,0.526535259444
42,42,0.527136170078
43,43,0.527685031419
44,44,0.528196569578
45,45,0.528741093419
46,46,0.529461865736
47,47,0.530525633032
48,48,0.532038420504
49,49,0.533989959051
50,50,0.536274934838
51,51,0.538748338477
52,52,0.541274503592
53,53,0.54377193971
54,54,0.546228211431
55,55,0.548673690721
56,56,0.551142087427
57,57,0.553639598289
58,58,0.556135937049
59,59,0.558593851808
60,60,0.561025157183
61,61,0.563489034194
62,62,0.566055692938
63,63,0.568792848834
64,64,0.571766147574
65,65,0.575001689232
66,66,0.578436868658
67,67,0.581911025275
68,68,0.585210396305
69,69,0.588137469038
70,70,0.590569527119
71,71,0.592501508107
72,72,0.594038295126
73,73,0.595342540214
74,74,0.596591504299
75,75,0.597935880012
76,76,0.59948261337
77,77,0.601317292326
78,78,0.60354846715
79,79,0.606267996928
80,80,0.609461372697
81,81,0.612962907541
82,82,0.616493984058
83,83,0.619770767142
84,84,0.622595529715
85,85,0.624879906566
86,86,0.62661818404
87,87,0.627853250752
88,88,0.628657535057
89,89,0.629126964233
90,90,0.629393825181
91,91,0.629617151372
92,92,0.629947577781
93,93,0.630509709622
94,94,0.631421819434
95,95,0.632833006741
96,96,0.634873305406
97,97,0.637573626297
98,98,0.640809563901
99,99,0.64430921716
100,100,0.6477221608
101,101,0.65073208335
102,102,0.653149541448
103,103,0.65492810263
104,104,0.656124160562
105,105,0.65686299727
106,106,0.65729333553
107,107,0.657546449897
108,108,0.657716189072
109,109,0.657859140508
110,110,0.658006223363
111,111,0.658194475823
112,112,0.658478476503
113,113,0.658931532782
114,114,0.659614382067
115,115,0.660552012586
116,116,0.661718442527
117,117,0.663035881737
118,118,0.664387937157
119,119,0.665663342644
120,120,0.666823065595
121,121,0.667901285594
122,122,0.668965442013
123,123,0.670056819835
124,124,0.671168512087
125,125,0.672245971831
126,126,0.673218138648
127,127,0.674027581583
128,128,0.674661786858
129,129,0.675153552744
130,130,0.675552833824
131,131,0.675916042856
132,132,0.676331672517
133,133,0.676920571397
134,134,0.677815927497
135,135,0.679146912497
136,136,0.680978688182
137,137,0.683265343416
138,138,0.685831433456
139,139,0.688415731207
140,140,0.690738343937
141,141,0.692554177327
142,142,0.69368498757
143,143,0.694055838778
144,144,0.693705553637
145,145,0.692760660473
146,146,0.691394996967
147,147,0.689794076267
148,148,0.688148836255
149,149,0.686677729469
150,150,0.685595415633
151,151,0.685036612926
152,152,0.685012832504
153,153,0.685448898388
154,154,0.686274177152
155,155,0.687464711832
156,156,0.688989800765
157,157,0.690756732405
158,158,0.692593977198
159,159,0.694276024116
160,160,0.69557773928
161,161,0.696324704658
162,162,0.696441619555
163,163,0.695962604739
164,164,0.695019761542
165,165,0.693803140773
166,166,0.692505810423
167,167,0.691298663579
168,168,0.690312420378
169,169,0.689616560925
170,170,0.689206853896
171,171,0.689014902087
172,172,0.68895669466
173,173,0.688965863783
174,174,0.689009569407
175,175,0.68910173714
176,176,0.689310659788
177,177,0.689714359422
178,178,0.690333563012
179,179,0.691095181561
180,180,0.691852971793
181,181,0.692437395528
182,182,0.692719516207
183,183,0.692650671057
184,184,0.692281963623
185,185,0.691775782576
186,186,0.691405547513
187,187,0.691471521343
188,188,0.692193734142
189,189,0.693616436166
190,190,0.695593712357
191,191,0.697838871415
192,192,0.700024352875
193,193,0.701863300289
194,194,0.703167960307
195,195,0.703860582704
196,196,0.703966739639
197,197,0.703579510126
198,198,0.702829251726
199,199,0.701845559355
200,200,0.70074053532
201,201,0.699597110602
202,202,0.698478816142
203,203,0.697436312019
204,204,0.696502162759
205,205,0.695684988457
206,206,0.694988647723
207,207,0.694458286704
208,208,0.694173419821
209,209,0.694211740773
210,210,0.694594548028
211,211,0.695269422569
212,212,0.696157547715
213,213,0.697177426623
214,214,0.698229738924
215,215,0.699203571754
216,216,0.699992284904
217,217,0.700498969403
218,218,0.700638623735
219,219,0.700350549424
220,220,0.699619786164
221,221,0.698510599463
222,222,0.697200425227
223,223,0.695988419831
224,224,0.695198381577
225,225,0.695055041162
226,226,0.695639235966
227,227,0.696877377226
228,228,0.698571864939
229,229,0.700454915063
230,230,0.702239001826
231,231,0.703680115256
232,232,0.704655411198
233,233,0.705168184846
234,234,0.705305088434
235,235,0.705202188932
236,236,0.705043748613
237,237,0.705000488145
238,238,0.705138962759
239,239,0.70538723781
240,240,0.705578488356
241,241,0.705551864888
242,242,0.705261092017
243,243,0.704781575149
244,244,0.704235085516
245,245,0.703704081229
246,246,0.703210766064
247,247,0.702769758145
248,248,0.702421582017
249,249,0.702231922294
250,250,0.70224339402
251,251,0.702443346568
252,252,0.702755151068
253,253,0.70305036001
254,254,0.703176405868
255,255,0.702992615353
256,256,0.702407803367
257,257,0.701401874399
258,258,0.700028096458
259,259,0.698417044464
260,260,0.696750726648
261,261,0.695216827936
262,262,0.693959605675
263,263,0.693047664744
264,264,0.692489884665
265,265,0.692254049714
266,266,0.692271917253
267,267,0.692444280706
268,268,0.692676437487
269,269,0.692940811462
270,270,0.693332124576
271,271,0.694082961981
272,272,0.695497339594
273,273,0.697852496048
274,274,0.701229765614
275,275,0.705385980996
276,276,0.709779145137
277,277,0.713736711668
278,278,0.716665564471
279,279,0.71822339272
280,280,0.71837069793
281,281,0.71732859382
282,282,0.715499614845
283,283,0.713333416317
284,284,0.711190691123
285,285,0.709264880232
286,286,0.707582447331
287,287,0.7060600113
288,288,0.704581117406
289,289,0.70305921082
290,290,0.701464743978
291,291,0.699816504391
292,292,0.698160919516
293,293,0.696547267022
294,294,0.69502819077
295,295,0.693689545746
296,296,0.692687263683
297,297,0.692199394756
298,298,0.692345101765
299,299,0.693117184732
300,300,0.694368712156
301,301,0.695851324477
302,302,0.697299705649
303,303,0.69853691481
304,304,0.699510228708
305,305,0.700241366754
306,306,0.700773604412
307,307,0.701167353184
308,308,0.701483960518
309,309,0.701749682855
310,310,0.701929964131
311,311,0.701956852109
312,312,0.701804490857
313,313,0.701535119588
314,314,0.701301593699
315,315,0.701270645708
316,316,0.701542602236
317,317,0.702104071612
318,318,0.70282964004
319,319,0.703526355975
320,320,0.704000703343
321,321,0.704110718576
322,322,0.703788208787
323,323,0.703036653722
324,324,0.701914258621
325,325,0.700520244318
326,326,0.698976133308
327,327,0.697400992143
328,328,0.695891686879
329,329,0.694533873809
330,330,0.693396072924
331,331,0.69250625668
332,332,0.691842057495
333,333,0.691364211491
334,334,0.691047959546
335,335,0.690906100755
336,336,0.690976828648
337,337,0.691307050744
338,338,0.691944455139
339,339,0.69290105107
340,340,0.694120375927
341,341,0.695499590952
342,342,0.696913076773
343,343,0.698239971081
344,344,0.699382754168
345,345,0.700270813687
346,346,0.700852344594
347,347,0.701107863103
348,348,0.701055552902
349,349,0.700730414114
350,350,0.700177883499
351,351,0.699451129027
352,352,0.698605026771
353,353,0.697691325388
354,354,0.696756434247
355,355,0.695859986646
356,356,0.695077079168
357,357,0.694471238958
358,358,0.694061554221
359,359,0.693814344328
360,360,0.693681402634
361,361,0.693625270165
362,362,0.6936177329
363,363,0.693649454021
364,364,0.693765807446
365,365,0.694067932489
366,366,0.694641308216
367,367,0.695494013745
368,368,0.696560070534
369,369,0.697727193389
370,370,0.698856385589
371,371,0.699818236487
372,372,0.700519953322
373,373,0.700912241601
374,374,0.70100351933
375,375,0.70089086457
376,376,0.700735154528
377,377,0.700675390721
378,378,0.700771759856
379,379,0.701029737843
380,380,0.701419114759
381,381,0.701868836204
382,382,0.702266092173
383,383,0.702497460691
384,384,0.702524372872
385,385,0.702449587935
386,386,0.702484959549
387,387,0.702814215726
388,388,0.703469377073
389,389,0.704306174371
390,390,0.705091961418
391,391,0.705612229102
392,392,0.705732415762
393,393,0.705429340161
394,394,0.704812957395
395,395,0.704133894298
396,396,0.7036876422
397,397,0.703662652307
398,398,0.704061216192
399,399,0.7047498293
400,400,0.705535796101
401,401,0.706217396403
402,402,0.706634007644
403,403,0.70668965404
404,404,0.706366125282
405,405,0.705745125897
406,406,0.704967483919
407,407,0.704169678016
408,408,0.703453562073
409,409,0.702901869534
410,410,0.702621394454
411,411,0.702712343687
412,412,0.703192573347
413,413,0.703976047382
414,414,0.704892423071
415,415,0.705727096011
416,416,0.706271767603
417,417,0.706375843884
418,418,0.705973068144
419,419,0.705097827349
420,420,0.703903044706
421,421,0.702610593412
422,422,0.701413619426
423,423,0.700401136243
424,424,0.69956528409
425,425,0.698881700473
426,426,0.698378915779
427,427,0.698166358242
428,428,0.698418327697
429,429,0.699270691506
430,430,0.700705031268
431,431,0.702532355174
432,432,0.704493874707
433,433,0.706406609024
434,434,0.70822253122
435,435,0.709951165657
436,436,0.711565702752
437,437,0.712996029638
438,438,0.714180057072
439,439,0.715072269492
440,440,0.715633838885
441,441,0.715853239353
442,442,0.715797900146
443,443,0.715588484207
444,444,0.715311533781
445,445,0.714955760216
446,446,0.714421238738
447,447,0.713581389271
448,448,0.712348861838
449,449,0.710731579611
450,450,0.708832784255
451,451,0.706821777174
452,452,0.704880510596
453,453,0.703142493964
454,454,0.701675828749
455,455,0.700486563559
456,456,0.699527315324
457,457,0.698733386125
458,458,0.698086786694
459,459,0.6976171869
460,460,0.697350851542
461,461,0.697285790109
462,462,0.697404037391
463,463,0.697668494368
464,464,0.698009452651
465,465,0.698345555211
466,466,0.698608171311
467,467,0.698752756238
468,468,0.698758371413
469,469,0.698618759826
470,470,0.698333331311
471,471,0.697923700902
472,472,0.697475386951
473,473,0.697115392578
474,474,0.696958027938
475,475,0.697087363383
476,476,0.697531319085
477,477,0.698250609366
478,478,0.699137003132
479,479,0.700032260131
480,480,0.700764467391
481,481,0.701181450696
482,482,0.701180859864
483,483,0.70073158107
484,484,0.699896539135
485,485,0.69885515004
486,486,0.697908825927
487,487,0.697380068074
488,488,0.697483746881
489,489,0.698281383892
490,490,0.699674125793
491,491,0.701421044038
492,492,0.703192644276
493,493,0.704651126197
494,494,0.705532519434
495,495,0.705698148735
496,496,0.70514493901
497,497,0.703976328298
498,498,0.702373446062
499,499,0.700548384831
500,500,0.698707683303
501,501,0.697017503993
502,502,0.695584939259
503,503,0.694479417887
504,504,0.693785359137
505,505,0.693651553273
506,506,0.694307925075
507,507,0.696043160426
508,508,0.699058488485
509,509,0.703269872802
510,510,0.708245372402
511,511,0.713344584064
512,512,0.71793950663
513,513,0.721554801444
514,514,0.723922746577
515,515,0.72500487545
516,516,0.724941249527
517,517,0.72394492087
518,518,0.722210694206
519,519,0.719883284524
520,520,0.717078259319
521,521,0.713919589047
522,522,0.710560757692
523,523,0.707177956835
524,524,0.703947069128
525,525,0.70103798694
526,526,0.698591034732
527,527,0.696699020329
528,528,0.695425522674
529,529,0.694812725154
530,530,0.694871969641
531,531,0.695590755147
532,532,0.696967730585
533,533,0.698967468796
534,534,0.701432668211
535,535,0.704072731128
536,536,0.706563189499
537,537,0.708629258582
538,538,0.710072232385
539,539,0.71077382869
540,540,0.71069994173
541,541,0.709901928539
542,542,0.708504727274
543,543,0.706700200919
544,544,0.70475381642
545,545,0.702948508574
546,546,0.701492576704
547,547,0.700479892556
548,548,0.699932981538
549,549,0.699824553024
550,550,0.700081653368
551,551,0.700618480831
552,552,0.701344311746
553,553,0.702165413644
554,554,0.7029710821
555,555,0.703642217442
556,556,0.704069034413
557,557,0.704163623139
558,558,0.703888082158
559,559,0.703279772044
560,560,0.702436280413
561,561,0.701471894533
562,562,0.700497890259
563,563,0.69964528431
564,564,0.699097109013
565,565,0.699101336484
566,566,0.699861786656
567,567,0.701408622933
568,568,0.703539712321
569,569,0.705885293798
570,570,0.708049372476
571,571,0.709758169968
572,572,0.71090018121
573,573,0.711466835954
574,574,0.711473557826
575,575,0.710923787179
576,576,0.709839510913
577,577,0.708329038718
578,578,0.706589375363
579,579,0.704837515613
580,580,0.703235689982
581,581,0.701857062166
582,582,0.700715351594
583,583,0.69983776393
584,584,0.699334303287
585,585,0.69935905938
586,586,0.699987211184
587,587,0.701141805462
588,588,0.702598752678
589,589,0.704049576423
590,590,0.705206517265
591,591,0.70587345634
592,592,0.705979011624
593,593,0.705595817007
594,594,0.704941942331
595,595,0.704345892514
596,596,0.704173578174
597,597,0.70473952675
598,598,0.70623338908
599,599,0.708683938228
600,600,0.711965865152
601,601,0.715839998148
602,602,0.72001023418
603,603,0.724180470212


==> residuals_p_control_upstream.csv <==
,t,residual
0,0,0.49135227046
1,1,0.491945365498
2,2,0.492505743257
3,3,0.493044728184
4,4,0.493557321166
5,5,0.494031668517
6,6,0.494452935129
7,7,0.494812082231
8,8,0.495099425323
9,9,0.495290507749
10,10,0.495362229302
11,11,0.495307978496
12,12,0.495136747368
13,13,0.494864798663
14,14,0.494509983093
15,15,0.494110269786
16,16,0.493723136737
17,17,0.493419347646
18,18,0.493255021381
19,19,0.493258170358
20,20,0.493456915869
21,21,0.493875301409
22,22,0.494497403439
23,23,0.495263858945
24,24,0.496086988082
25,25,0.496869313407
26,26,0.497520840857
27,27,0.497993141485
28,28,0.498327889522
29,29,0.498627506886
30,30,0.498971189381
31,31,0.499354935209
32,32,0.499712104647
33,33,0.499961964074
34,34,0.500061817186
35,35,0.500018773802
36,36,0.499884710565
37,37,0.499725378672
38,38,0.499580012286
39,39,0.499439388582
40,40,0.499253487892
41,41,0.498958969806
42,42,0.498527653778
43,43,0.497986793849
44,44,0.497401727832
45,45,0.496843539226
46,46,0.496383637731
47,47,0.496123606898
48,48,0.496168129498
49,49,0.496574543835
50,50,0.497309492607
51,51,0.498242088509
52,52,0.499198989847
53,53,0.500024464971
54,54,0.500630123208
55,55,0.501002447268
56,56,0.501193940126
57,57,0.501327018248
58,58,0.501546275412
59,59,0.501958691269
60,60,0.502624397324
61,61,0.503601785773
62,62,0.504972955358
63,63,0.506773101133
64,64,0.508907839106
65,65,0.511137211591
66,66,0.513156485679
67,67,0.514693231306
68,68,0.515585930258
69,69,0.515795127409
70,70,0.515362204659
71,71,0.514381718279
72,72,0.512977630018
73,73,0.511296319273
74,74,0.509488343973
75,75,0.507698645638
76,76,0.506084465312
77,77,0.504848097879
78,78,0.504181112481
79,79,0.504158285074
80,80,0.504698271068
81,81,0.50559016783
82,82,0.506574747391
83,83,0.50745468939
84,84,0.508130235231
85,85,0.508580240947
86,86,0.508815188208
87,87,0.508856297969
88,88,0.508725719237
89,89,0.508434817948
90,90,0.507997744861
91,91,0.507433658572
92,92,0.506752420834
93,93,0.505964013776
94,94,0.505085282758
95,95,0.504134131553
96,96,0.503124888741
97,97,0.502070030966
98,98,0.500989646532
99,99,0.499938819769
100,100,0.499002460692
101,101,0.498276439471
102,102,0.497831596407
103,103,0.497675370111
104,104,0.497758157337
105,105,0.497994374137
106,106,0.498283009505
107,107,0.498546483024
108,108,0.498786743422
109,109,0.499130570021
110,110,0.499809094018
111,111,0.501043708909
112,112,0.502938953992
113,113,0.505403923062
114,114,0.508141280211
115,115,0.510740583579
116,116,0.512841961728
117,117,0.514285382199
118,118,0.515158768196
119,119,0.515684432664
120,120,0.516047177161
121,121,0.516291213966
122,122,0.516345582576
123,123,0.516099004582
124,124,0.515458437245
125,125,0.514397033969
126,126,0.513000633177
127,127,0.511438265603
128,128,0.509877445819
129,129,0.508415691788
130,130,0.507084921272
131,131,0.505882212311
132,132,0.504806450268
133,133,0.503901852623
134,134,0.503234811994
135,135,0.502826407891
136,136,0.502628612649
137,137,0.50253923785
138,138,0.502433043582
139,139,0.50221403393
140,140,0.50184216059
141,141,0.501342576637
142,142,0.50081936429
143,143,0.500413394669
144,144,0.500223699887
145,145,0.50025791632
146,146,0.500432710935
147,147,0.500610217878
148,148,0.500647337506
149,149,0.500438566436
150,150,0.499958941834
151,151,0.499267648026
152,152,0.49847210499
153,153,0.497701146908
154,154,0.4971120824
155,155,0.496849995335
156,156,0.496994075995
157,157,0.497514933432
158,158,0.498270491579
159,159,0.499066624314
160,160,0.499724524399
161,161,0.500121271657
162,162,0.500199976839
163,163,0.499961335551
164,164,0.499448523758
165,165,0.498733450154
166,166,0.49789994875
167,167,0.497024829395
168,168,0.496183769542
169,169,0.495486680637
170,170,0.495102279583
171,171,0.49519276983
172,172,0.495830226098
173,173,0.496949086737
174,174,0.498358712135
175,175,0.499802788689
176,176,0.501030627301
177,177,0.501849856583
178,178,0.502171150385
179,179,0.502049315873
180,180,0.501646320165
181,181,0.501137334809
182,182,0.500632429553
183,183,0.500154776204
184,184,0.49966863332
185,185,0.499143861379
186,186,0.498589950224
187,187,0.498063729283
188,188,0.497638090334
189,189,0.49737567104
190,190,0.497342296388
191,191,0.497590825072
192,192,0.498114684533
193,193,0.498839879418
194,194,0.499682274955
195,195,0.500579002974
196,196,0.501474182228
197,197,0.502294692775
198,198,0.502966637453
199,199,0.503474637109
200,200,0.503923514513
201,201,0.504479483065
202,202,0.505239514191
203,203,0.50616683197
204,204,0.507107807422
205,205,0.507873632283
206,206,0.508349331312
207,207,0.508525147036
208,208,0.508448866297
209,209,0.508163515333
210,210,0.507676966273
211,211,0.506988885961
212,212,0.506156198619
213,213,0.505291465182
214,214,0.504518217772
215,215,0.503913771375
216,216,0.503477697048
217,217,0.503160502604
218,218,0.502917695758
219,219,0.502754835466
220,220,0.50275712314
221,221,0.503033261602
222,222,0.503617463115
223,223,0.504412096618
224,224,0.50522438288
225,225,0.505842502538
226,226,0.506099417377
227,227,0.505906570011
228,228,0.505259952471
229,229,0.504226066142
230,230,0.50291628431
231,231,0.501457753841
232,232,0.499988215961
233,233,0.498638449309
234,234,0.497500944684
235,235,0.496627988693
236,236,0.496033616981
237,237,0.495691341606
238,238,0.495539681544
239,239,0.495518673589
240,240,0.495591625604
241,241,0.495735001382
242,242,0.495917795188
243,243,0.496112422744
244,244,0.496341657028
245,245,0.496666711493
246,246,0.497143443873
247,247,0.4978123088
248,248,0.498679009476
249,249,0.499687532338
250,250,0.500735846278
251,251,0.501706161404
252,252,0.502488178512
253,253,0.502995142018
254,254,0.503172513833
255,255,0.503001834294
256,256,0.502520203137
257,257,0.501854732321
258,258,0.501188656158
259,259,0.500695451734
260,260,0.500477076776
261,261,0.50053469627
262,262,0.500800943346
263,263,0.501220842959
264,264,0.501779289139
265,265,0.502455260659
266,266,0.50318860506
267,267,0.503875502184
268,268,0.504405869528
269,269,0.504730639374
270,270,0.504892037389
271,271,0.505013260684
272,272,0.505280185694
273,273,0.505930891892
274,274,0.507152452634
275,275,0.508947187043
276,276,0.511083171931
277,277,0.513182938466
278,278,0.51489906872
279,279,0.516033531415
280,280,0.516571221106
281,281,0.516615765436
282,282,0.51629091227
283,283,0.515676189117
284,284,0.514817457319
285,285,0.513748991584
286,286,0.512495566613
287,287,0.511067259372
288,288,0.509464357498
289,289,0.507711635439
290,290,0.505874190441
291,291,0.504059413294
292,292,0.502426025659
293,293,0.501198003112
294,294,0.500592085854
295,295,0.500700836351
296,296,0.501428328878
297,297,0.502517324101
298,298,0.503638547908
299,299,0.50448958772
300,300,0.50486477012
301,301,0.504682314773
302,302,0.50399312731
303,303,0.502949919198
304,304,0.50174607055
305,305,0.500572493182
306,306,0.499578988064
307,307,0.498840032313
308,308,0.498342257635
309,309,0.498021968065
310,310,0.497842850256
311,311,0.497813938698
312,312,0.497948021323
313,313,0.498237365095
314,314,0.498645269312
315,315,0.499106467321
316,316,0.499557205574
317,317,0.499953976555
318,318,0.500268892384
319,319,0.500475415167
320,320,0.500541773113
321,321,0.50045628491
322,322,0.500238383429
323,323,0.499923482025
324,324,0.499561027052
325,325,0.499207524682
326,326,0.498909734884
327,327,0.498709680111
328,328,0.498637558818
329,329,0.498710747724
330,330,0.498919524667
331,331,0.499210650981
332,332,0.499490725744
333,333,0.499652417761
334,334,0.499610486425
335,335,0.499327662574
336,336,0.498839447141
337,337,0.498280472207
338,338,0.497897604509
339,339,0.497957698851
340,340,0.498626352888
341,341,0.499889583818
342,342,0.501550685164
343,343,0.503296215448
344,344,0.504814212422
345,345,0.5058986851
346,346,0.506478896732
347,347,0.506586701785
348,348,0.506308489961
349,349,0.505746166809
350,350,0.504989202232
351,351,0.504098548445
352,352,0.503104986518
353,353,0.502039194735
354,354,0.50094850076
355,355,0.499895564897
356,356,0.498940600205
357,357,0.498123416126
358,358,0.497476076078
359,359,0.497066315657
360,360,0.49698297082
361,361,0.497271683449
362,362,0.497905242574
363,363,0.498825612879
364,364,0.499963428122
365,365,0.501239229987
366,366,0.502549722183
367,367,0.50378029868
368,368,0.504823814711
369,369,0.505594322303
370,370,0.506035310387
371,371,0.50612195261
372,372,0.505857427399
373,373,0.505287024834
374,374,0.504491438489
375,375,0.503557262079
376,376,0.502550603386
377,377,0.501528798429
378,378,0.500587432524
379,379,0.499907654095
380,380,0.499701802491
381,381,0.500092594105
382,382,0.501050226254
383,383,0.502432778899
384,384,0.504073501434
385,385,0.505866046578
386,386,0.507747660243
387,387,0.509623035189
388,388,0.511321882074
389,389,0.512626455499
390,390,0.51334188354
391,391,0.513379902599
392,392,0.512824903162
393,393,0.511896572404
394,394,0.510858480759
395,395,0.5099427516
396,396,0.509284743277
397,397,0.508887690099
398,398,0.50863881613
399,399,0.508367353228
400,400,0.507917799377
401,401,0.507223748459
402,402,0.50636372079
403,403,0.505569960129
404,404,0.50511870947
405,405,0.505177199135
406,406,0.505716179381
407,407,0.506529517719
408,408,0.507346614788
409,409,0.507936403228
410,410,0.508173675782
411,411,0.508067300089
412,412,0.507764066883
413,413,0.50753512094
414,414,0.507744287715
415,415,0.508694103274
416,416,0.510463729116
417,417,0.512843684932
418,418,0.515417944731
419,419,0.517711468344
420,420,0.519320471432
421,421,0.520009595183
422,422,0.519774231058
423,423,0.518800553004
424,424,0.517371427954
425,425,0.515759211966
426,426,0.51414944613
427,427,0.512617680047
428,428,0.511172349247
429,429,0.509798440212
430,430,0.508493636369
431,431,0.507271364261
432,432,0.506160269274
433,433,0.50519054286
434,434,0.504392530504
435,435,0.503786752221
436,436,0.503385928388
437,437,0.503226047923
438,438,0.503357716313
439,439,0.503786313732
440,440,0.504441735437
441,441,0.505186281629
442,442,0.50586651139
443,443,0.506357106166
444,444,0.506577544807
445,445,0.5065107724
446,446,0.506236045763
447,447,0.505956269971
448,448,0.505956971025
449,449,0.506528384473
450,450,0.507829655882
451,451,0.50977837357
452,452,0.51205129984
453,453,0.514194032641
454,454,0.515772203419
455,455,0.516493192738
456,456,0.516265039718
457,457,0.515182058366
458,458,0.513457329299
459,459,0.511339602198
460,460,0.509068970403
461,461,0.506845768139
462,462,0.504823352472
463,463,0.503099815861
464,464,0.501727365653
465,465,0.500753568205
466,466,0.500219571637
467,467,0.500119080134
468,468,0.500388467948
469,469,0.500917168109
470,470,0.501564639122
471,471,0.502180553733
472,472,0.502627630407
473,473,0.502803277312
474,474,0.502673654233
475,475,0.502278567589
476,476,0.501705918637
477,477,0.501055220524
478,478,0.500428483966
479,479,0.49991693328
480,480,0.499573364597
481,481,0.499389624774
482,482,0.499318403908
483,483,0.499300234024
484,484,0.499294451392
485,485,0.49932169147
486,486,0.499447619451
487,487,0.499740331848
488,488,0.500223290006
489,489,0.50085022522
490,490,0.501527576827
491,491,0.502149996468
492,492,0.502624236777
493,493,0.502887866862
494,494,0.502941627975
495,495,0.502841494106
496,496,0.502654123519
497,497,0.502417430486
498,498,0.502132213844
499,499,0.501780307497
500,500,0.501368165652
501,501,0.500980015866
502,502,0.500748568126
503,503,0.500787491146
504,504,0.501125115979
505,505,0.501681390488
506,506,0.502297336854
507,507,0.502792937019
508,508,0.503023174972
509,509,0.502912584075
510,510,0.502462933778
511,511,0.50173892753
512,512,0.50086117956
513,513,0.500016951456
514,514,0.499411288328
515,515,0.49917755293
516,516,0.499318264467
517,517,0.499712365261
518,518,0.500174313054
519,519,0.500544629589
520,520,0.500779295856
521,521,0.501001942846
522,522,0.501424667072
523,523,0.502197145177
524,524,0.503302126267
525,525,0.504566767398
526,526,0.505774259343
527,527,0.506750604662
528,528,0.507386776226
529,529,0.50762659301
530,530,0.507454005671
531,531,0.506908269419
532,532,0.506120904153
533,533,0.505332739375
534,534,0.504876280508
535,535,0.50504746541
536,536,0.505948509069
537,537,0.50742225485
538,538,0.509112588355
539,539,0.510599893291
540,540,0.511541936293
541,541,0.511757134542
542,542,0.511253916391
543,543,0.51022828415
544,544,0.509037676601
545,545,0.508115580521
546,546,0.507817131554
547,547,0.508304646715
548,548,0.509552471257
549,549,0.511375324243
550,550,0.513457911507
551,551,0.515431410492
552,552,0.516961226059
553,553,0.517828833077
554,554,0.51799770441
555,555,0.517587051967
556,556,0.51679600325
557,557,0.515815493895
558,558,0.514786711009
559,559,0.513805617935
560,560,0.512919334612
561,561,0.512114750354
562,562,0.511343324833
563,563,0.510588557025
564,564,0.509891318001
565,565,0.509309886451
566,566,0.50888434587
567,567,0.508609979125
568,568,0.508445577588
569,569,0.508322399405
570,570,0.50814877906
571,571,0.507842425096
572,572,0.507392660988
573,573,0.506866044565
574,574,0.506372119874
575,575,0.50600482303
576,576,0.505793555823
577,577,0.505691312267
578,578,0.505599474711
579,579,0.505429051046
580,580,0.505170975588
581,581,0.504924657067
582,582,0.504830247724
583,583,0.504966735096
584,584,0.505317118587
585,585,0.505824840376
586,586,0.506489231756
587,587,0.507358246699
588,588,0.508439211868
589,589,0.509650509205
590,590,0.510825913825
591,591,0.511743596068
592,592,0.512165227144
593,593,0.511879524983
594,594,0.510742484019
595,595,0.508704781786
596,596,0.505820101791
597,597,0.502234033758
598,598,0.498158322128
599,599,0.493837788698
600,600,0.489517255268


==> training_inputs.csv <==
u,t
0.020324158311062625,1
0.04329601247247479,2
0.06640723908316258,3
0.0896505038716942,4
0.1125947857091913,5
0.13568204932023695,6
0.15873291705508052,7
0.1816251422110257,8
0.20452451865004206,9
0.2272578891005402,10
0.2502384021618647,11
0.2727634235468947,12
0.2955291872698541,13
0.3181438363912188,14
0.3407696264310569,15
0.3632201692777571,16
0.385616971112136,17
0.40808912232420425,18
0.4302916923544557,19
0.4526353141769577,20
0.474776106519154,21
0.4967168753517641,22
0.5187080452232529,23
0.5406686799603828,24
0.5626186098987902,25
0.5842794015343353,26
0.6059566561681756,27
0.6275185269319741,28
0.6490629755700672,29
0.6705824962905503,30
0.6919506441312556,31
0.7131064724247981,32
0.7342249183587567,33
0.9074540985276628,34
0.9200296991824587,35
0.9315218259988561,36
0.9420097318432519,37
0.9515005944116983,38
0.9600698621751474,39
0.9676485789301206,40
0.9744466294678543,41
0.9803928220306549,42
0.9854548805328629,43
0.989748687262259,44
0.9932816059972835,45
0.9960687151574342,46
0.998089416204963,47
0.9993896762336166,48
0.999967524906135,49
0.9998275237052681,50
0.9989750334057437,51
0.9974014576414069,52
0.9951191640728752,53
0.9921041580363459,54
0.9883542075402789,55
0.9838552882404076,56
0.9785899970801033,57
0.9726157554918294,58
0.9658198308379192,59
0.9582649575256533,60
0.9499192374211142,61
0.94077424283623,62
0.9308597615930139,63
0.9201648757421911,64
0.9087034588865037,65
0.8964353773622377,66
0.8833942166906852,67
0.8695247143633484,68
0.8548248205783066,69
0.8394245078110204,70
0.8232403978302311,71
0.8063437065522842,72
0.7885581575527619,73
0.7699410870960318,74
0.7504313449640386,75
0.7304034444808097,76
0.7093931681020147,77
0.6876374326634083,78
0.6652478573760403,79
0.6420246440600244,80
0.6178806753974312,81
0.5930197569815521,82
0.5673712283489218,83
0.5408149017573517,84
0.5137644973570265,85
0.48584128274403465,86
0.45707818109259685,87
0.42806981228677365,88
0.3982764906633084,89
0.3678733096624449,90
0.33671580098864856,91
0.3050612048304935,92
0.27322590202321745,93
0.24070999820272596,94
0.20783745000161852,95
0.17429184709113016,96
0.14044771289609603,97
0.10589858193748779,98
0.071217386037073,99
0.036189951775025854,100
0.0007775182415628128,101
-0.034531034146529825,102
-0.07003562566910078,103
-0.10535189443009184,104
-0.14084998270354387,105
-0.17587173524759628,106
-0.21082235034130686,107
-0.2453945434281546,108
-0.279622817682868,109
-0.3132013482795631,110
-0.34658017049237233,111
-0.37964691798634526,112
-0.4117512816569978,113
-0.4434694877730588,114
-0.47446661111199395,115
-0.5049594115933822,116
-0.5347862752457576,117
-0.5638202836144901,118
-0.5920771662245554,119
-0.6194964437876116,120
-0.6461665437032625,121
-0.6718613119700635,122
0.0,123
0.0,124
0.0,125
0.0,126
0.0,127
0.0,128
0.0,129
0.0,130
0.0,131
0.0,132
0.0,133
0.0,134
0.0,135
0.0,136
0.0,137
0.0,138
0.0,139
0.0,140
0.0,141
0.0,142
0.0,143
0.0,144
0.0,145
0.0,146
0.0,147
0.0,148
0.0,149
0.0,150
0.0,151
0.0,152
0.0,153
0.0,154
0.0,155
0.0,156
0.0,157
0.0,158
0.0,159
0.0,160
0.0,161
0.0,162
0.0,163
0.0,164
0.0,165
0.0,166
0.0,167
0.0,168
0.0,169
0.0,170
0.0,171
0.0,172
0.0,173
0.0,174
0.0,175
0.0,176
0.0,177
0.0,178
0.0,179
0.0,180
0.0,181
0.0,182
0.0,183
0.0,184
0.03180074643394616,185
0.07294147378536459,186
0.11384860344825966,187
0.1546099465772484,188
0.19502480587780266,189
0.23518900858883626,190
0.27522872524820347,191
0.31397541011654795,192
0.35230220809240104,193
0.389801053840614,194
0.4265801616976395,195
0.4628067145183118,196
0.4978795881707634,197
0.5321140471153902,198
0.565445319229449,199
0.5977890553784037,200
0.6289338798970244,201
0.658918284307638,202
0.6877943978032329,203
0.7153899088945098,204
0.7418790616701262,205
0.7672108959767613,206
0.7912201528398083,207
0.814022749733514,208
0.8355969363703307,209
0.8557623569567557,210
0.8746875235694007,211
0.8923011926809794,212
0.9084237308358564,213
0.9234135711287899,214
0.9370610932283181,215
0.9492875990152332,216
0.9601973431027427,217
0.9698516028952895,218
0.9781297275645184,219
0.9850838724040393,220
0.9907122679717326,221
0.9950016504139594,222
0.9979848514272941,223
0.9996346454036504,224
0.9999564654179969,225
0.998942140996973,226
0.9966191813279592,227
0.9929149867367071,228
0.987886786993575,229
0.9814790043290004,230
0.9737534923958114,231
0.9646903494713116,232
0.9541532853220801,233
0.9424275113784839,234
0.9293075043380118,235
0.9149443972687901,236
0.8991935308621084,237
0.8819781011977081,238
0.8635170888079118,239
0.8437115484580839,240
0.8223647839887355,241
0.7998681878265982,242
0.7758563125510658,243
0.7504861945402234,244
0.7240370864376825,245
0.6961594192444526,246
0.6667681577164464,247
0.6361265917547101,248
0.6042180379384087,249
0.5708438064694326,250
0.5365825984897681,251
0.5008359335652033,252
0.4640182579722341,253
0.42604403559666354,254
0.38701072923769153,255
0.34690522948240793,256
0.3064850862935755,257
0.26443891391678526,258
0.22219637096016684,259
0.1788397175504265,260
0.13469432938739967,261
0.09061678391396585,262
0.04605328642836906,263
0.0004705228562588909,264
-0.045210621459591926,265
-0.09068532148594291,266
-0.13665782146254074,267
-0.18187206079829712,268
-0.22689955876191112,269
-0.27131234043519437,270
-0.3150278415702253,271
-0.3575170622714938,272
-0.39929480428667075,273
-0.44015076371004785,274
-0.4797908425450541,275
-0.5185367045259518,276
-0.5558488344181727,277
-0.592010276795905,278
-0.6266968014617745,279
-0.6599218516636074,280
-0.6918258133862675,281
-0.7226734344291301,282
-0.7517937994567977,283
-0.7793853376935153,284
-0.8052633500251115,285
-0.8297079047535133,286
-0.8524513255681071,287
-0.8734806002843282,288
-0.8929624888471479,289
-0.9108495410650161,290
-0.9271542146369277,291
-0.9417832506827649,292
-0.9547383273127393,293
-0.9660825076452613,294
-0.9757914288076601,295
-0.9838794420705775,296
-0.9903190349655732,297
-0.9951116645207576,298
-0.9982950147537517,299
-0.9998351249447424,300
-0.9997569376860814,301
-0.998064590885673,302
-0.99474784144312,303
-0.989790797818526,304
-0.9832842401574124,305
-0.9751000651330397,306
-0.9652387405053092,307
-0.9539333320294658,308
-0.9408881316750354,309
-0.9262363607216657,310
-0.9101160288608424,311
-0.8923961759074378,312
-0.8729726393144465,313
-0.8518031878188966,314
-0.8291963180572302,315
-0.8048625484479534,316
-0.7790530566906361,317
-0.7517089734209931,318
-0.7226085138139732,319
-0.6918216724271794,320
-0.6596665863005338,321
-0.6259272506371178,322
-0.5904825418964199,323
-0.5538645591379694,324
-0.5161128716923931,325
-0.47646766031264615,326
-0.4358128271470437,327
-0.3941625341585553,328
-0.3508094361648624,329
-0.3061192284450487,330
-0.26008350962153715,331
-0.21350875987657628,332
-0.16602628303537345,333
-0.11805205319279677,334
-0.06930807044012509,335
-0.019954039121824883,336
0.029596762465026946,337
0.07933833193938661,338
0.12937316623891904,339
0.17876664295842704,340
0.2280459781041396,341
0.27660704449394496,342
0.324080266660809,343
0.37063553631722157,344
0.416069909998956,345
0.4604893273793712,346
0.5035898262036591,347
0.5448328519533177,348
0.5849377268175854,349
0.6230898810526857,350
0.6596220647447287,351
0.6945403766596756,352
0.7279270471508615,353
0.7593067805935549,354
0.7887378674224862,355
0.8164553273660062,356
0.8420168813129981,357
0.8660286527910962,358
0.888036958718093,359
0.9080661835006144,360
0.9262020999090329,361
0.9421412956012173,362
0.9561971238076714,363
0.9682949448490821,364
0.978492820370783,365
0.9866974165467665,366
0.9929211894830724,367
0.9972018551377588,368
0.9995224323778837,369
0.9999111206239247,370
0.9983506242333045,371
0.9948895665514288,372
0.9895328449189795,373
0.9822476719560504,374
0.9730145943813943,375
0.961948856923688,376
0.9489322027299462,377
0.9340371211265248,378
0.9171783809907424,379
0.8982253633919333,380
0.8773805277120111,381
0.854613704380747,382
0.8302507110781981,383
0.8038039390421441,384
0.775581040133988,385
0.7452911851720515,386
0.7133425934103614,387
0.6794625947484179,388
0.64347069588391,389
0.6057421665245633,390
0.5665141989616155,391
0.5256126517910438,392
0.48277885886811794,393
0.4384188097636018,394
0.3924439648752314,395
0.34538268893367274,396
0.2969017187658457,397
0.24744645781089614,398
0.19655421480425186,399
0.14455268270825503,400
0.09168413173545795,401
0.038580990507349304,402
-0.014743139185814904,403
-0.06892020679708041,404
-0.12303557048292799,405
-0.17682196993762578,406
-0.2298898574454842,407
-0.28225073025693403,408
-0.3335150486078106,409
-0.3830444872327423,410
-0.43149628382314176,411
-0.4786021374066389,412
-0.5242134914730332,413
-0.568163584267271,414
-0.6102091636056445,415
-0.650487871340487,416
-0.6887029901680526,417
-0.7245883561369758,418
-0.7583332104897079,419
-0.7901314470808293,420
-0.8196235901893453,421
-0.8470039264138096,422
-0.872120044563201,423
-0.8948592928468999,424
-0.9153904738943859,425
-0.9338089653546711,426
-0.9500764185181938,427
-0.963976887487108,428
-0.9755183699063256,429
-0.9849074104042455,430
-0.9919810945464813,431
-0.99682920501156,432
-0.9994760455727203,433
-0.9998925134079788,434
-0.9980919331502459,435
-0.9940790077620096,436
-0.9879330309471934,437
-0.9795847575580618,438
-0.9690566026955012,439
-0.9563246166058134,440
-0.941371100616089,441
-0.9243493601602805,442
-0.9050168286690728,443
-0.8834261923208356,444
-0.8598408095149348,445
-0.8340092181285031,446
-0.8060844837246944,447
-0.7760932323566995,448
-0.7437927044900499,449
-0.709725016697622,450
-0.6733117707262355,451
-0.6348593568971024,452
-0.5944997838797401,453
-0.5521863441302228,454
-0.5080444161137821,455
-0.4618554127901174,456
-0.41360719565853143,457
-0.363947097845553,458
-0.312875929674563,459
-0.26029075510445887,460
-0.20678427506130984,461
-0.15221363748676192,462
-0.09657908856378943,463
-0.040163321045448064,464
0.017307870704252642,465
0.07441838342817698,466
0.13135935131378118,467
0.18839456092095147,468
0.24479973703471408,469
0.3004868806452587,470
0.35488710075211366,471
0.40805959530795033,472
0.4590265003711559,473
0.5082762159868324,474
0.5554069258101203,475
0.6009417062479074,476
0.6443067877086425,477
0.6854980081671568,478
0.7242083863979148,479
0.760096532066693,480
0.7940459391288116,481
0.825207734167261,482
0.8539154555813013,483
0.8800257703805947,484
0.9036954519857124,485
0.9247212857750744,486
0.9430789623463173,487
0.9590097567812047,488
0.9723189829613045,489
0.9830185375157328,490
0.9911021254936193,491
0.9965375928071328,492
0.9994590540941355,493
0.9998485325822636,494
0.9977109046432328,495
0.9930190293102722,496
0.9858417659142802,497
0.9761622740867988,498
0.9640388340641531,499
0.9492390228903224,500
0.9319702205806457,501
0.9124205490763946,502
0.8902713986737177,503
0.8656977849846768,504
0.8387084321460182,505
0.8092558303851675,506
0.777492211817372,507
0.74313102140279,508
0.7064873052473849,509
0.6674006478112712,510
0.6262402996415104,511
0.582507718884718,512
0.5364733120160086,513
0.4885202723765869,514
0.438988505365936,515
0.3867626876964423,516
0.33288229837805994,517
0.2775401808406523,518
0.22075831792661446,519
0.16242473543615327,520
0.10373417790898148,521
0.04357490225287436,522
-0.016844960220967705,523
-0.07745086740256744,524
-0.13839047800689255,525
-0.19892146338431765,526
-0.2586610276592558,527
-0.3173754276877191,528
-0.37457852410978515,529
-0.4300253610920998,530
-0.4835777991950261,531
-0.5351077602611443,532
-0.5842267682081849,533
-0.630979051716508,534
-0.67539144253575,535
-0.716576095256991,536
-0.7552368661932477,537
-0.7912708428281664,538
-0.8242522276135381,539
-0.8544041116237182,540
-0.8820362276107325,541
-0.9065585423710615,542
-0.9282829726661447,543
-0.9471222148233865,544
-0.9631051594582362,545
-0.9762053245639734,546
-0.9864206626799203,547
-0.993812853446348,548
-0.998320178329781,549
-0.9999885762310124,550
-0.9988483610068225,551
-0.9949145943595229,552
-0.9882431345258124,553
-0.9787213186127892,554
-0.966527510596615,555
-0.9515580589048348,556
-0.9337912054507688,557
-0.9133924310284888,558
-0.8903414916190898,559
-0.8644023288410172,560
-0.8358479315055115,561
-0.8043639259134368,562
-0.7705178914525027,563
-0.7336728783341584,564
-0.6941817459168588,565
-0.6523239093006976,566
-0.6079752157949149,567
-0.5611760024974787,568
-0.512058403290405,569
-0.46058790747557166,570
-0.40747459837164934,571
-0.352157108771496,572
-0.29507232132833505,573
-0.23575397747636473,574
-0.17485550073435718,575
-0.11277105520973624,576
-0.04973091226297822,577
0.013710225248657318,578
0.07769985268836467,579
0.14150630893160066,580
0.20510626803471188,581
0.26857754135678835,582
0.3304566554350713,583
0.3902974861324678,584
0.44806261352554705,585
0.5034639666599129,586
0.5569750767866976,587
0.6076498245067594,588
0.6556609199379739,589
0.7001729289689683,590
0.7425996958800285,591
0.7812691447107252,592
0.8172769649820826,593
0.850064319085554,594
0.8793521938614831,595
0.9056142006459801,596
0.9285635383981082,597
0.9483590295141773,598
0.9650237377887279,599
0.9783403456317193,600
0.988468725318216,601
0.9954107347625505,602
0.9992214505453267,603
0.9998546013351461,604
0.9973502582190656,605
0.99167810169311,606
0.9829218832334126,607
0.9710403578836035,608
0.9562914759580131,609
0.9383848940550198,610
0.9175556239235739,611
0.8935456451685536,612
0.8666756391163789,613
0.8366164749325725,614
0.8037132725714949,615
0.7677514812532671,616
0.7290385823165936,617
0.6879330108830307,618
0.6433492938009987,619
0.5965788187339278,620
0.5465472079157939,621
0.49405690465692736,622
0.4392407162605036,623
0.38149741329965325,624
0.3220699344449415,625
0.260750181966864,626
0.19746913942458438,627
0.1325820621686885,628
0.06699951827693751,629
0.00026349380555201984,630
-0.06709286688592943,631
-0.13412598809272258,632
-0.20075143614328303,633
-0.2665804741531269,634
-0.33055157284112835,635
-0.39277491517109775,636
-0.45307003973638343,637
-0.511136675543301,638
-0.5660182232876998,639
-0.6183281608714026,640
-0.6678199980721441,641
-0.7138821858839017,642
-0.7570876981931517,643
-0.7968870465812503,644
-0.8328073901161456,645
-0.8654469758935326,646
-0.8946551966904925,647
-0.9202088470740258,648
-0.9420559757139326,649
-0.9603471359127655,650
-0.9752383935141169,651
-0.9866227505792516,652
-0.9945101560628155,653
-0.9989335575398978,654
-0.9999230655591856,655
-0.9975230322118008,656
-0.9917131161584312,657
-0.9824848138589303,658
-0.9699408981899906,659
-0.9541272480314366,660
-0.9351040597541165,661
-0.9128166031763072,662
-0.8872590051833129,663
-0.8582944357398271,664
-0.8264596735053711,665
-0.7913685113202613,666
-0.7529871620309282,667
-0.7115539209963379,668
-0.6671829760077672,669
-0.6192006852710765,670
-0.5682859496096008,671
-0.5147498115779762,672
-0.4584958493103625,673
-0.3997784563649868,674
-0.33868177203587224,675
-0.27550125359085315,676
-0.20992228078963016,677
-0.14354039695660892,678
-0.07521737702111846,679
-0.005989874154881523,680
0.0634705361437629,681
0.13355239313357364,682
0.20332821654678396,683
0.2722167794121356,684
0.339671842320567,685
0.4045878450091835,686
0.46726389304073124,687
0.5275694812881192,688
0.5845468748985702,689
0.6383638156537322,690
0.6886079842833858,691
0.7351965641701317,692
0.7784492138199636,693
0.818007845170635,694
0.853555459732234,695
0.8854717562927275,696
0.9132676481891023,697
0.93729241257823,698
0.9572656941585446,699
0.973454255479128,700
0.9857254136709961,701
0.9942597606676717,702
0.9989741611832306,703
0.9998763526700306,704
0.997052726890214,705
0.9904996606004136,706
0.9802704778901871,707
0.9664141307416662,708
0.949061448635848,709
0.9278263224881137,710
0.9032595740007036,711
0.8752663293656319,712
0.8434305526528969,713
0.8083322464034808,714
0.7698352606150334,715
0.7276193798530495,716
0.6821055596580315,717
0.6333713640186652,718
0.581121259898508,719
0.5252619682594655,720
0.4671473673944176,721
0.40560471920243274,722
0.34169578069864603,723
0.27516425048180254,724
0.20689677062457934,725
0.13677876615628012,726
0.06551967490686322,727
-0.007430733762288976,728
-0.0804442294410778,729
-0.15331301329686586,730
-0.22570995048504597,731
-0.29666074777773976,732
-0.3660179382099267,733
-0.4326168407761339,734
-0.497032867096103,735
-0.5582481888816799,736
-0.6158207246371991,737
-0.6697528035776487,738
-0.7195123603046464,739
-0.7658193441540659,740
-0.8075304320402182,741
-0.8457346291766257,742
-0.8795295141083919,743
-0.9091192476475602,744
-0.9344979153471719,745
-0.9556268654532024,746
-0.9726847193014903,747
-0.9855637056706882,748
-0.9943401789951583,749
-0.9990796333854904,750
-0.9997806836173625,751
-0.9964432611300674,752
-0.9891872164986648,753
-0.9779522521077134,754
-0.9627702200150207,755
-0.9437635542658488,756
-0.9210700778340104,757
-0.8945981974297649,758
-0.8641222393944838,759
-0.8299946749799221,760
-0.7920101784384254,761
-0.7507020023971477,762
-0.7054306178598553,763
-0.6567778412419593,764
-0.6044935127995797,765
-0.5488791672630086,766
-0.4900417085962595,767
-0.42814333479224176,768
-0.36347176810125914,769
-0.2960652321494645,770
-0.22606610202010297,771
-0.15431069613885337,772
-0.08057371298049518,773
-0.006435878311521001,774
0.06878784821295317,775
0.14447727827340545,776
0.21991756825923883,777
0.2936997002011396,778
0.36556851099978,779
0.43503861489602824,780
0.5013196761549373,781
0.5643971447492506,782
0.6237029197378962,783
0.679187967648528,784
0.7303158663756839,785
0.777589623418216,786
0.8197433077171474,787
0.8579637737311847,788
0.8914525919752679,789
0.9202014064266417,790
0.9447227081547684,791
0.9646562907906863,792
0.9801464989994767,793
0.0,794
0.0,795
0.0,796
0.0,797
0.0,798
0.0,799
0.0,800
0.0,801
0.0,802
0.0,803
0.0,804
0.0,805
0.0,806
0.0,807
0.0,808
0.0,809
0.0,810
0.0,811
0.0,812
0.0,813
0.0,814
0.0,815
0.0,816
0.0,817
0.0,818
0.0,819
0.0,820
0.0,821
0.0,822
0.0,823
0.0,824
0.0,825
0.0,826
0.0,827
0.0,828
0.0,829
0.0,830
0.0,831
0.0,832
0.0,833
0.0,834
0.0,835
0.0,836
0.0,837
0.0,838
0.0,839
0.0,840
0.0,841
0.0,842
0.0,843
0.0,844
0.0,845
0.0,846
0.0,847
0.0,848
0.0,849
0.0,850
0.0,851
0.0,852
0.0,853
0.0,854
0.0,855
0.06744725757049126,856
0.14871095005280727,857
0.22947628816072782,858
0.3083733218154404,859
0.3856585629522601,860
0.4589571611022866,861
0.5287195285593974,862
0.5944961337925259,863
0.6562800863041836,864
0.7133571182389831,865
0.7653903124985967,866
0.8125109250497023,867
0.8544827896049425,868
0.8910445693587721,869
0.9221689920751134,870
0.9480002992532733,871
0.9686215201985178,872
0.9839263800578552,873
0.9941042598056601,874
0.9992690400774299,875
0.9994778322205876,876
0.9947510141688881,877
0.985251433010145,878
0.9710299138238327,879
0.9520886015092533,880
0.9283896682434803,881
0.899974654632217,882
0.8669828415393449,883
0.8295164458312462,884
0.7874480265207594,885
0.7408620914853145,886
0.6898459021708655,887
0.6343836254116846,888
0.5750890815319313,889
0.5112537120384841,890
0.44389067971789886,891
0.37301299568547347,892
0.29899856680185727,893
0.22205259892738943,894
0.143467591147459,895
0.06210698268175521,896
-0.020586315072019058,897
-0.10412968286505196,898
-0.1870421701249959,899
-0.2682739760255479,900
-0.34842563470794313,901
-0.4247699331463678,902
-0.49871716876167854,903
-0.5678112845311826,904
-0.6326948566992647,905
-0.6927625087259671,906
-0.7478155679776805,907
-0.7973932923077907,908
-0.8416487277087288,909
-0.8802056916715473,910
-0.9134124813178889,911
-0.9413639282897475,912
-0.9639352440828436,913
-0.9809344196239487,914
-0.9924828678515193,915
-0.9987617939283286,916
-0.9997399794764822,917
-0.9954819958455664,918
-0.9861722064479913,919
-0.9717034621431494,920
-0.9522160195196374,921
-0.9278146870306537,922
-0.8987468860003823,923
-0.8646749129909773,924
-0.8258646022286105,925
-0.7822864190686327,926
-0.7339103162786935,927
-0.6810121979116067,928
-0.6241581572582442,929
-0.5618980180231515,930
-0.49629540489247986,931
-0.42679304609832747,932
-0.3532128567268085,933
-0.2764311988927586,934
-0.19588097520860628,935
-0.11383742625316458,936
-0.030125938918950323,937
0.054935072793642646,938
0.14007426471792844,939
0.22498017776410087,940
0.3085115566669847,941
0.38899712986444307,942
0.4662751486956636,943
0.5396996528839169,944
0.6077996307881635,945
0.6714702036328828,946
0.7298183543416503,947
0.7828778979407306,948
0.8300704894892023,949
0.8714803977461903,950
0.9071650202667835,951
0.9372602261989645,952
0.9613428914573214,953
0.9794633863008081,954
0.9919335025899735,955
0.9986435752283316,956
0.999753476097511,957
0.9953360887455271,958
0.985499999247482,959
0.9702407355235764,960
0.9498345212576944,961
0.9238459903097965,962
0.8927639898650584,963
0.8566431604013339,964
0.8156483858186485,965
0.769414635778046,966
0.7182155707198956,967
0.6622142937646123,968
0.6016498256847989,969
0.536306185059924,970
0.46702363720041784,971
0.39367639009460653,972
0.31671187494848746,973
0.23617658514230325,974
0.15190501131681391,975
0.06621749349905018,976
-0.021152022570649968,977
-0.10921057905038234,978
-0.19709865067504698,979
-0.2830978471072139,980
-0.3671835497668233,981
-0.44770311072387414,982
-0.5239128870106841,983
-0.5956431513323162,984
-0.6615404141158467,985
-0.7225485816597842,986
-0.7774876375051571,987
-0.8264603797298679,988
-0.8694918082618794,989
-0.9064433924222288,990
-0.9370676659038217,991
-0.9617845329939342,992
-0.9800999407933371,993
-0.9926117653838286,994
-0.9990087387758906,995
-0.9994829181403071,996
-0.9941566098816892,997
-0.9831281950609898,998
-0.9664856389247664,999
-0.944329631795104,1000
-0.9167965591763727,1001
-0.8840812355678949,1002
-0.8461181823733838,1003
-0.8024940901175119,1004
-0.754167485325492,1005
-0.7006701191589187,1006
-0.6419069198676868,1007
-0.5787845248274576,1008
-0.510312090315249,1009
-0.437654597666259,1010
-0.3606223698508893,1011
-0.2798253943787022,1012
-0.19585808384351663,1013
-0.10885326580263598,1014
-0.020864329876434846,1015
0.06880862472435265,1016
0.15851243226069847,1017
0.24738056668070255,1018
0.3345764483025472,1019
0.4183353914205928,1020
0.4987103469479811,1021
0.5737971130816368,1022
0.6436647727287981,1023
0.7080043846091387,1024
0.766240243038382,1025
0.8184486672359202,1026
0.8641358473234667,1027
0.9027032704899401,1028
0.9350523753148238,1029
0.9606059474391908,1030
0.9797870654086915,1031
0.9926089698362495,1032
0.9991044975314569,1033
0.9993591899596649,1034
0.9935172855083606,1035
0.9816269961376897,1036
0.9636774662565548,1037
0.9398781098289278,1038
0.9102847301582405,1039
0.8751204043906119,1040
0.8343478001303148,1041
0.7884018807102204,1042
0.7366693211856472,1043
0.679377404178217,1044
0.6171467272401464,1045
0.5498151941594437,1046
0.47751184467553076,1047
0.4007738972062291,1048
0.3202428067119987,1049
0.23520837935163738,1050
0.14809338538582784,1051
0.05911467929161748,1052
-0.03190689276967221,1053
-0.12332264845225953,1054
-0.2146228056819579,1055
-0.30481933120213667,1056
-0.391944628340217,1057
-0.4751878260422306,1058
-0.5537396416119799,1059
-0.6262132818791958,1060
-0.6937156441723185,1061
-0.7543445129879142,1062
-0.8088144417958278,1063
-0.8567347341786419,1064
-0.8970853121826708,1065
-0.9309950145971905,1066
-0.9582741419489115,1067
-0.9784584497987449,1068
-0.9920189033520224,1069
-0.9989598177495708,1070
-0.9993915838490586,1071
-0.9934276976461143,1072
-0.9811888065919028,1073
-0.9628167547452974,1074
-0.9383853814696176,1075
-0.9079572582675156,1076
-0.8714450896390543,1077
-0.8292721284380551,1078
-0.7815783097183234,1079
-0.7285659460560436,1080
-0.6697567884372818,1081
-0.6055085592691218,1082
-0.5359399678531538,1083
-0.4616083818043336,1084
-0.38244539605563355,1085
-0.2991022812203349,1086
-0.21271903161910602,1087
-0.12215436750891177,1088
-0.02965829505295403,1089
0.06441242251726616,1090
0.1590112240995312,1091
0.2522871894348497,1092
0.3443654469350475,1093
0.43126919074943004,1094
0.5137525203188142,1095
0.591380999948082,1096
0.6630716723374447,1097
0.7290706549585153,1098
0.7878258400333978,1099
0.8394714899884111,1100
0.8841997718126295,1101
0.9211663008094355,1102
0.9507850637799576,1103
0.9735988257216888,1104
0.9893627830411448,1105
0.9979857046897233,1106
0.9998141036617956,1107
0.9949490603449687,1108
0.9833951448753497,1109
0.9654660174296951,1110
0.9409172367042997,1111
0.9105377998475233,1112
0.8736338219492263,1113
0.8308772587964033,1114
0.7818152629676417,1115
0.7268969437096351,1116
0.6659815875107121,1117
0.5995138403127832,1118
0.5277220903631594,1119
0.45052912039332393,1120
0.3688834978346964,1121
0.28309010440020227,1122
0.192545994327792,1123
0.09985006633370358,1124
0.004915404320471949,1125
-0.09151524129989538,1126
-0.18826325948774536,1127
-0.28280223057174736,1128
-0.37462111579412727,1129
-0.46208453468152627,1130
-0.5448392171485955,1131
-0.6217593402573232,1132
-0.6923385533722269,1133
-0.756342743608327,1134
-0.8130218717580665,1135
-0.8620852156112329,1136
-0.9034915338385479,1137
-0.9374069796633,1138
-0.964163835583641,1139
-0.9834405111785489,1140
-0.9952387851855798,1141
-0.9999158056881864,1142
-0.9974758522396471,1143
-0.9880407687911061,1144
-0.9719463268300191,1145
-0.9490627769481207,1146
-0.9196489688879131,1147
-0.8838462863767269,1148
-0.8418858275007874,1149
-0.7931446792793262,1150
-0.7388218903805999,1151
-0.6783118587126065,1152
-0.6123366600370931,1153
-0.5402937686288799,1154
-0.46315245191624593,1155
-0.38089592964992947,1156
-0.2934393720457156,1157
-0.20287884544977586,1158
-0.10832493433112098,1159
-0.011346768705610643,1160
0.08591505766156039,1161
0.1836676943141654,1162
0.28098355541747116,1163
0.3747446766850673,1164
0.4643454828786643,1165
0.548562628882971,1166
0.626297638550351,1167
0.6980058578259114,1168
0.7624536701358328,1169
0.8196261807829803,1170
0.8688359195000706,1171
0.9104552102876813,1172
0.9439569469766466,1173
0.9694383152749265,1174
0.9873373748261426,1175
0.9973865418224113,1176
0.9999012521418122,1177
0.9950824278997009,1178
0.9830145571086839,1179
0.963787389343333,1180
0.9377884016185346,1181
0.9047730937802478,1182
0.8652318521723097,1183
0.8192214012935863,1184
0.7662385212397796,1185
0.707095589404412,1186
0.6413712682085186,1187
0.5698456901560808,1188
0.4924682443968586,1189
0.41036020567905646,1190
0.3232458212654843,1191
0.23103910654803153,1192
0.13586882623025998,1193
0.03875981190354861,1194
-0.0610635255721588,1195
-0.16207551150051308,1196
-0.2610431361764513,1197
-0.3573535318901024,1198
-0.4492770346558572,1199
-0.5360416213353969,1200
-0.6166533611321912,1201
-0.6900762919461146,1202
-0.7563937487946736,1203
-0.8149379320065994,1204
-0.865626868966206,1205
-0.9086100691851187,1206
-0.9432747726415301,1207
-0.9694879153680929,1208
-0.9875225735192493,1209
-0.9976067954791451,1210
-0.9998274776341931,1211
-0.9943199859920338,1212
-0.98112350999362,1213
-0.9605364769420143,1214
-0.9332842801558693,1215
-0.8986603096813176,1216
-0.8572779904494338,1217
-0.8088235213204907,1218
-0.7544581611407177,1219
-0.6928820898045536,1220
-0.6257424796983116,1221
-0.5522195255522306,1222
-0.4728104273942468,1223
-0.38813350756624043,1224
-0.29849053313279306,1225
-0.20531267644221407,1226
-0.10776085147772431,1227
-0.006854423428549385,1228
0.09517257098264303,1229
0.19701510851847964,1230
0.29662736490773567,1231
0.39276235289845957,1232
0.4842135597209869,1233
0.5705760146625853,1234
0.6504673723415475,1235
0.7222393582882953,1236
0.7861316694071424,1237
0.8420864422866202,1238
0.8897202491859929,1239
0.9289030994295511,1240
0.9592911661889624,1241
0.9811330764320515,1242
0.9947497824269013,1243
0.999919235243708,1244
0.9970566480438259,1245
0.9862495267952576,1246
0.9677385241427802,1247
0.9417291168987719,1248
0.9081569916507451,1249
0.8677713464654652,1250
0.8198384581903659,1251
0.765315481367123,1252
0.7039202165051064,1253
0.635354256323489,1254
0.5609870250978222,1255
0.4802055363360477,1256
0.3935514263699347,1257
0.3028652178923713,1258
0.20632506100422107,1259
0.1059539646102286,1260
0.003436251788105799,1261
-0.10126980606847283,1262
-0.20570110105663467,1263
-0.30724590144296987,1264
-0.40553969756753405,1265
-0.4978793642897604,1266
-0.584846015473111,1267
-0.6651017327623385,1268
-0.7367320760115474,1269
-0.7998765058567741,1270
-0.8549862225650167,1271
-0.9008194405389905,1272
-0.9382087654636921,1273
-0.9666272993626354,1274
-0.9863834332600632,1275
-0.9973627131595634,1276
-0.9998236430482732,1277
-0.9940449326403699,1278
-0.9802007860034955,1279
-0.9583920814606564,1280
-0.928665669525227,1281
-0.8916264078553082,1282
-0.8473106844492472,1283
-0.7956113242279849,1284
-0.7369285194288278,1285
-0.6716723730348882,1286
-0.5998715706958919,1287
-0.521550740938949,1288
-0.43679930734182104,1289
-0.34700285224238964,1290
-0.25128854363516095,1291
-0.152100751177602,1292
-0.04955943411202878,1293
0.05527106780391068,1294
0.16083420687695896,1295
0.26463168549899724,1296
0.3662505545994969,1297
0.46356461746803895,1298
0.5543149581619223,1299
0.6378936563905209,1300
0.7135979919987329,1301
0.7808417592865453,1302
0.839883743157306,1303
0.8891083269732409,1304
0.929462879228492,1305
0.9607197355120215,1306
0.9827359360445127,1307
0.9958803571813027,1308
0.999995552823178,1309
0.9954564535649322,1310
0.9823439239653938,1311
0.9608955197768613,1312
0.9316134677041475,1313
0.8941198653372725,1314
0.8493936681007604,1315
0.7969759657774553,1316
0.7367238497040803,1317
0.6698988521213299,1318
0.5958190607253729,1319
0.5153371827658171,1320
0.42792068213235906,1321
0.3346313139590926,1322
0.23647801024574547,1323
0.13427968027394427,1324
0.02852096033608489,1325
-0.07878530608727818,1326
-0.18545237555323282,1327
-0.2917295225217353,1328
-0.39379770205630604,1329
-0.4902228349786178,1330
-0.5799299288597596,1331
-0.6631858407987742,1332
-0.7371099974391213,1333
-0.8025480729748194,1334
-0.8586781404113106,1335
-0.9057204708657209,1336
-0.9431169039595647,1337
-0.9708932263010289,1338
-0.9893851765114584,1339
-0.9987130678821385,1340
-0.999017921914733,1341
-0.9904691656851804,1342
-0.9732222071853703,1343
-0.9476485738095852,1344
-0.914320604246637,1345
-0.8726154595675906,1346
-0.8231922672915633,1347
-0.7665179960547578,1348
-0.7020510803617054,1349
-0.630505312290722,1350
-0.552027823808564,1351
-0.46643854307783034,1352
-0.3745254176765847,1353
-0.2776869037188533,1354
-0.17688961035089515,1355
-0.07146242444682464,1356
0.03628219049215693,1357
0.14554187291561527,1358
0.2537997225557924,1359
0.3606064893800157,1360
0.46139555634295987,1361
0.5554026954012803,1362
0.6416371494725083,1363
0.7199707072199739,1364
0.7887360600363617,1365
0.848226888431638,1366
0.8978006274022428,1367
0.9375288940633326,1368
0.9676160230390843,1369
0.9878183099802239,1370
0.9982367908183497,1371
0.9992856634000936,1372
0.9911073730611658,1373
0.9739834982731392,1374
0.9482637749061816,1375
0.9134644005909045,1376
0.8705050688083074,1377
0.8197871155779903,1378
0.7608769373472644,1379
0.694211092427497,1380
0.620414393632017,1381
0.5395526986072419,1382
0.45265314804261725,1383
0.3587636229904025,1384
0.2583359473042057,1385
0.1531560366113431,1386
0.04356736174928588,1387
-0.06588158690740381,1388
-0.17543176229551125,1389
-0.2847989824309262,1390
-0.3906340032287546,1391
-0.490213564737977,1392
-0.5829925492290423,1393
-0.667873074869664,1394
-0.7437921333077032,1395
-0.810473822775634,1396
-0.867481484082666,1397
-0.9141647215745473,1398
-0.9504710165633891,1399
-0.9769704070481188,1400
-0.9932445819655372,1401
-0.9998357627210035,1402
-0.9968108986756424,1403
-0.9843324388930476,1404
-0.9626762333611224,1405
-0.93217896411766,1406
-0.8931508559233854,1407
-0.8456004549252152,1408
-0.7901887826382831,1409
-0.7266046559076034,1410
-0.6552047518200613,1411
-0.575706649358592,1412
-0.4908509060154434,1413
-0.3987563754245807,1414
-0.30049371158288135,1415
-0.19700373444750693,1416
-0.08909722486452425,1417
0.021712330460315097,1418
0.1338075783068596,1419
0.24526340873776248,1420
0.35534205050761947,1421
0.45946448076196866,1422
0.5559871901078212,1423
0.6447967904666445,1424
0.7250205378011991,1425
0.7961315572266937,1426
0.8561265407061304,1427
0.9058456329527694,1428
0.944968384199665,1429
0.9735820817763048,1430
0.9916334095200374,1431
0.9995592194321171,1432
0.9975835121870668,1433
0.9858325827473742,1434
0.9643494851969314,1435
0.9336892937038312,1436
0.8942945361040276,1437
0.846068442566199,1438
0.7898171769488229,1439
0.724604864479332,1440
0.6516773531837476,1441
0.5715171801439656,1442
0.4837695795288495,1443
0.3892048957719449,1444
0.2880504201404358,1445
0.18217385768804484,1446
0.07187246923402674,1447
-0.04222921996080554,1448
-0.15685286952520902,1449
-0.2700635473571583,1450
-0.38048679292191595,1451
-0.4846673244433781,1452
-0.5804019004151703,1453
-0.6678629087071507,1454
-0.7464992810061553,1455
-0.815005181636532,1456
-0.872251703671794,1457
-0.919290613393664,1458
-0.95566328747384,1459
-0.9808188281581747,1460
-0.9957116396477048,1461
-0.9999594156934887,1462
-0.9938985349124064,1463
-0.9779196705630535,1464
-0.9523010760500537,1465
-0.9175449669119672,1466
0.0,1467
0.0,1468
0.0,1469
0.0,1470
0.0,1471
0.0,1472
0.0,1473
0.0,1474
0.0,1475
0.0,1476
0.0,1477
0.0,1478
0.0,1479
0.0,1480
0.0,1481
0.0,1482
0.0,1483
0.0,1484
0.0,1485
0.0,1486
0.0,1487
0.0,1488
0.0,1489
0.0,1490
0.0,1491
0.0,1492
0.0,1493
0.0,1494
0.0,1495
0.0,1496
0.0,1497
0.0,1498
0.0,1499
0.0,1500
0.0,1501
0.0,1502
0.0,1503
0.0,1504
0.0,1505
0.0,1506
0.0,1507
0.0,1508
0.0,1509
0.0,1510
0.0,1511
0.0,1512
0.0,1513
0.0,1514
0.0,1515
0.0,1516
0.0,1517
0.0,1518
0.0,1519
0.0,1520
0.0,1521
0.0,1522
0.0,1523
0.0,1524
0.0,1525
0.0,1526
0.0,1527
0.0,1528
0.07959825054216808,1529
0.20131621296619984,1530
0.31953384445155725,1531
0.4316442836183979,1532
0.5373182501631972,1533
0.6334361455301841,1534
0.7209543481411007,1535
0.7970031909741552,1536
0.8612942840554458,1537
0.9136681897086013,1538
0.9532898407609625,1539
0.9806808892496804,1540
0.9961121211651203,1541
0.9997938772822792,1542
0.9919498798322469,1543
0.9731181390431087,1544
0.943755312372708,1545
0.9040301736829042,1546
0.8543397173371702,1547
0.7951367975218413,1548
0.7266176974329419,1549
0.6492282969592592,1550
0.5633208727079382,1551
0.4697887986995325,1552
0.3686887422563125,1553
0.2608846883102714,1554
0.14739172915486026,1555
0.02931437535683155,1556
-0.09093201887369745,1557
-0.2111705445216587,1558
-0.3288789728223501,1559
-0.44289554889372684,1560
-0.5484042524941091,1561
-0.6442729415683454,1562
-0.7301218160367446,1563
-0.804974970170692,1564
-0.8676233328291703,1565
-0.9182136249522844,1566
-0.9563575430882624,1567
-0.9826957286485082,1568
-0.9969901775354284,1569
-0.9995899076359535,1570
-0.9907937432410142,1571
-0.9711488998948039,1572
-0.9408287091960293,1573
-0.9002190375712978,1574
-0.8492784747947596,1575
-0.7889149800878844,1576
-0.719323418972671,1577
-0.6414310914016544,1578
-0.5539719475736109,1579
-0.4584484862321084,1580
-0.3559677430336039,1581
-0.24659434567044256,1582
-0.1312640484145706,1583
-0.013053166260227745,1584
0.10780136618963528,1585
0.22915145434545411,1586
0.3477474351795829,1587
0.46183013683904295,1588
0.5667859632391882,1589
0.6620512951148714,1590
0.7467697258704119,1591
0.8193504569169836,1592
0.8804489921788955,1593
0.9289132060450168,1594
0.9645599173392616,1595
0.9878058451624826,1596
0.9988977836397889,1597
0.9980998910775488,1598
0.9856033514845267,1599
0.961740254179112,1600
0.9270772486569941,1601
0.8819227790961729,1602
0.82628097902845,1603
0.7604779211818589,1604
0.6857477884212538,1605
0.6017272540480335,1606
0.5092637334887238,1607
0.40833812225579474,1608
0.30020892304491076,1609
0.18709085732084632,1610
0.06754334652593685,1611
-0.05628781643702877,1612
-0.18042071884606323,1613
-0.3031306188124939,1614
-0.421630467308805,1615
-0.5316994279932513,1616
-0.6314116017667891,1617
-0.721044822948938,1618
-0.7986724093008747,1619
-0.8639418080041706,1620
-0.9166341528802775,1621
-0.9563493566845918,1622
-0.9831834038617314,1623
-0.9974256380767218,1624
-0.999265083470828,1625
-0.9890142645638517,1626
-0.9671123226812031,1627
-0.9340932117603966,1628
-0.8900706222328655,1629
-0.8357742353360721,1630
-0.7715117395008365,1631
-0.6977153434035187,1632
-0.6136467156004931,1633
-0.5213399333008376,1634
-0.4207319116179332,1635
-0.31283120405127374,1636
-0.19817199365932622,1637
-0.07853254774334648,1638
0.04344633434219542,1639
0.16836102478911516,1640
0.2920263785885477,1641
0.41217702370856096,1642
0.5244259088587864,1643
0.626839816772894,1644
0.7173182170590101,1645
0.7960123268247259,1646
0.8623364238846359,1647
0.9154978379588208,1648
0.9559879709004019,1649
0.983184354562028,1650
0.9975284346028301,1651
0.9991561242023489,1652
0.9884498768093931,1653
0.965733617443988,1654
0.9312994735750073,1655
0.8855436632599067,1656
0.8291581599073234,1657
0.7622828221313116,1658
0.6850399056568871,1659
0.5990780267794359,1660
0.5037100964636324,1661
0.40012222093638844,1662
0.28942506259268524,1663
0.17193522084162313,1664
0.050015957315625414,1665
-0.07399944378399763,1666
-0.20058411734270587,1667
-0.3251242672042176,1668
-0.44507513570587187,1669
-0.5552025197863384,1670
-0.6554000583703593,1671
-0.7440519749334589,1672
-0.8198589036506685,1673
-0.8827836591249183,1674
-0.931832572816586,1675
-0.9678261237442878,1676
-0.9903538146562135,1677
-0.9996857501883595,1678
-0.9960839573612168,1679
-0.9800300005862098,1680
-0.951992009760997,1681
-0.9121029405976956,1682
-0.8609170295310371,1683
-0.7992426133643028,1684
-0.7277665885837554,1685
-0.6461625336178644,1686
-0.5549565401445722,1687
-0.45483604640741154,1688
-0.34708019900728543,1689
-0.231709889500558,1690
-0.11152075356104556,1691
0.013338694460605809,1692
0.14086118415981083,1693
0.26665795638609463,1694
0.38968311804639794,1695
0.5059999617087206,1696
0.6127906958110639,1697
0.7077202966311888,1698
0.7903074920590161,1699
0.8597132841601803,1700
0.914647169890586,1701
0.9563220869126262,1702
0.9840176878901753,1703
0.9980035083334441,1704
0.9986748619984136,1705
0.9864161715835877,1706
0.9615211818098274,1707
0.924651661354028,1708
0.8756465964297558,1709
0.8159392615787915,1710
0.7460380292407804,1711
0.6655843645815334,1712
0.5747821041912302,1713
0.4746484488517026,1714
0.36771524540968314,1715
0.25265262624685325,1716
0.13124922368992448,1717
0.0032930336621825457,1718
-0.12613569095829255,1719
-0.2542152562485553,1720
-0.37910685850109693,1721
-0.4972950806903213,1722
-0.605807016504413,1723
-0.7020107513964722,1724
-0.785875901851731,1725
-0.8566098186264853,1726
-0.9129039947243601,1727
-0.955559462299034,1728
-0.9837805903262112,1729
-0.9979806741263447,1730
-0.998666046357848,1731
-0.9861845499802049,1732
-0.9611066607176563,1733
-0.9235847652488971,1734
-0.8742011946016304,1735
-0.8137520222811581,1736
-0.7420589180132198,1737
-0.6604203883080346,1738
-0.5690643194113061,1739
-0.46894565892057466,1740
-0.35862964023679683,1741
-0.24106923065415434,1742
-0.11719153181512884,1743
0.01132888844278637,1744
0.14075075760315706,1745
0.27011025627766355,1746
0.3962843776336427,1747
0.5144989552100981,1748
0.6218031493965892,1749
0.7180291201041389,1750
0.8007038708793375,1751
0.8696905248027264,1752
0.924036340481447,1753
0.963365685491713,1754
0.9885560518054616,1755
0.9994668125101758,1756
0.9964161874952487,1757
0.9798877502959998,1758
0.9501769213444696,1759
0.9080586321795664,1760
0.8539426757853218,1761
0.7884361418940695,1762
0.7121098551384205,1763
0.6250729208419209,1764
0.5284849017778549,1765
0.42269723081581645,1766
0.30880468927644067,1767
0.1865248270124184,1768
0.05969996969062282,1769
-0.07061917982192208,1770
-0.2027251521248384,1771
-0.332768020992497,1772
-0.45704414244033,1773
-0.5721427519080371,1774
-0.6753249842065261,1775
-0.7653529016539135,1776
-0.840894025592263,1777
-0.9022068029110786,1778
-0.9486290472945043,1779
-0.9801162235070802,1780
-0.9968954932789823,1781
-0.999197895455274,1782
-0.9877522928065635,1783
-0.9627740151183254,1784
-0.9248982357652024,1785
-0.8752342884885418,1786
-0.8134187748435793,1787
-0.7401425649698024,1788
-0.6560344657206019,1789
-0.5625096494567082,1790
-0.4588906373009584,1791
-0.34527916506354794,1792
-0.22519288240329197,1793
-0.09892394705616474,1794
0.03178546624263817,1795
0.16561675729236158,1796
0.2966813960365304,1797
0.4247195849111966,1798
0.5434001115084096,1799
0.650233233758276,1800
0.7449397799276584,1801
0.82547651421355,1802
0.8908689130505338,1803
0.9407157690881561,1804
0.9753971216822498,1805
0.9950513027465948,1806
0.999779861789409,1807
0.9902838328572213,1808
0.9670783934224165,1809
0.9303199613779911,1810
0.8808383534482749,1811
0.8195445879049329,1812
0.7460859034900265,1813
0.6617254170972893,1814
0.5657490862151793,1815
0.4595169244111486,1816
0.34519333507519323,1817
0.22266723708112668,1818
0.0945525093804876,1819
-0.03889919868084025,1820
-0.1737302045860741,1821
-0.30633347303134456,1822
-0.4344983896040555,1823
-0.5536204028838555,1824
-0.6609543308533001,1825
-0.7539668252988098,1826
-0.8330819277825274,1827
-0.8972285598328754,1828
-0.9457050254991307,1829
-0.9788698208903526,1830
-0.9965725143789088,1831
-0.9992643026032991,1832
-0.98745029649924,1833
-0.9617854086426361,1834
-0.9223106919166008,1835
-0.8703644956552099,1836
-0.8061928423831957,1837
-0.7301925915448775,1838
-0.6425693893621063,1839
-0.5445900873335064,1840
-0.4374014923461767,1841
-0.3212647912843561,1842
-0.19703528871936296,1843
-0.06599032033740092,1844
0.06808494101198695,1845
0.20356267364427805,1846
0.3367169338881202,1847
0.4643223137265032,1848
0.5828720485930053,1849
0.687502774694928,1850
0.778712135184519,1851
0.8548343544884671,1852
0.9145563561303489,1853
0.9586168517380677,1854
0.986681087189938,1855
0.9991893933157265,1856
0.996668065449092,1857
0.9795568629622353,1858
0.9484036372694798,1859
0.9036801234514316,1860
0.845476530140665,1861
0.7750084551223267,1862
0.6922918054383705,1863
0.5987886878014514,1864
0.49505510061733465,1865
0.38144140160533496,1866
0.259515504858223,1867
0.12995718797879463,1868
-0.005378823426885244,1869
-0.14210044665493424,1870
-0.2784046521263042,1871
-0.4104110952409005,1872
-0.5346434161986108,1873
-0.6466415931229915,1874
-0.7433174387140836,1875
-0.8258045792020445,1876
-0.8925366752315896,1877
-0.9431888411735803,1878
-0.9779139570296053,1879
-0.9963722250588435,1880
-0.9992186116271227,1881
-0.9867236681809642,1882
-0.9596159436708437,1883
-0.9188021770854979,1884
-0.8642823787033886,1885
-0.797112123778743,1886
-0.7180288714838627,1887
-0.6263815287227869,1888
-0.5247401439284584,1889
-0.41358912076653315,1890
-0.29246813755073414,1891
-0.16445790700440194,1892
-0.03081097989342453,1893
0.10633706907752577,1894
0.24409805124833098,1895
0.37901712780904195,1896
0.5073520422588459,1897
0.622355326382139,1898
0.7248557443744984,1899
0.8116914544707118,1900
0.8822659004166139,1901
0.9364477776971069,1902
0.9738181271157494,1903
0.9948093595808499,1904
0.9997339750388113,1905
0.9890347114182344,1906
0.9631729910080197,1907
0.9231911949981004,1908
0.8698105561134803,1909
0.8036085682444596,1910
0.7240540916064946,1911
0.6327635610420407,1912
0.5309689038614547,1913
0.41777554571763553,1914
0.29574263068000267,1915
0.16621800330272365,1916
0.030745009888905595,1917
-0.10789614150691469,1918
-0.24806824836770267,1919
-0.3840472207066644,1920
-0.5121709694560981,1921
-0.6288911341074286,1922
-0.7310317099543353,1923
-0.8174051475727945,1924
-0.8873902786075581,1925
-0.9404933741179446,1926
-0.9767316215814831,1927
-0.9961767499357778,1928
-0.9992260889616559,1929
-0.9864444545427083,1930
-0.9583802364068115,1931
-0.9156446578948876,1932
-0.8592671665494269,1933
-0.7894860074349161,1934
-0.7073320257690408,1935
-0.6130869845471427,1936
-0.5077318656273306,1937
-0.39257167829689,1938
-0.2684394690319605,1939
-0.13634876644129307,1940
0.00023268066125308487,1941
0.14069286732171588,1942
0.28022476221619125,1943
0.4152044615356289,1944
0.5421753964331967,1945
0.6567164102999989,1946
0.7555770351686555,1947
0.8383657293234216,1948
0.9042310970236517,1949
0.95315143370238,1950
0.9844682178082701,1951
0.9988645297445525,1952
0.9967527687448415,1953
0.9787103410771738,1954
0.9458597303832834,1955
0.8975128045885757,1956
0.8362706485464309,1957
0.7611989206064265,1958
0.6728943604816027,1959
0.5734298347852091,1960
0.4630160961300419,1961
0.34220185355026167,1962
0.21221273546856295,1963
0.07523190342235414,1964
-0.06570071473100558,1965
-0.20735826728099768,1966
-0.34773851999053035,1967
-0.48168722815254145,1968
-0.6039405822545441,1969
-0.7112479609460596,1970
-0.8032453430321207,1971
-0.8776179451333523,1972
-0.9338549842079995,1973
-0.973330540729211,1974
-0.994990893655361,1975
-0.9995711316094315,1976
-0.9876905797300488,1977
-0.9597879866715124,1978
-0.916502824886418,1979
-0.8588971687271086,1980
-0.7871311748151971,1981
-0.7025039486451428,1982
-0.6060305329938632,1983
-0.4974866372160186,1984
-0.3796789247782891,1985
-0.2518918207257124,1986
-0.11568442539531426,1987
0.023446758005275,1988
0.16701580258380974,1989
0.3074282464527597,1990
0.44360035765641387,1991
0.5707365172911251,1992
0.6834765670186573,1993
0.7802699334516267,1994
0.8604521234557863,1995
0.9225500950214938,1996
0.9659883141649349,1997
0.9916665781786425,1998
0.9999969248541384,1999
0.9912872064029207,2000
0.9660575852373793,2001
0.9253385372700124,2002
0.8699580300593127,2003
0.7996239629115023,2004
0.7168114130335691,2005
0.6205342127220297,2006
0.5129485831683781,2007
0.39399441336221597,2008
0.265400372883254,2009
0.12890126606229976,2010
-0.01306728165072393,2011
-0.1575258846928032,2012
-0.30157541805658067,2013
-0.43865089315109507,2014
-0.5669798174686409,2015
-0.6808941701618725,2016
-0.7793636085299877,2017
-0.860135947075576,2018
-0.9224573474146627,2019
-0.9661649966090408,2020
-0.9919369459042745,2021
-0.9999857920208419,2022
-0.9907654622727802,2023
-0.964956279365069,2024
-0.9234957610928618,2025
-0.8665363734054649,2026
-0.7952277484742387,2027
-0.7108974928428233,2028
-0.6137087163031576,2029
-0.5046687704119259,2030
-0.3849571956150115,2031
-0.2566263435893301,2032
-0.11951013805831615,2033
0.023535908843574663,2034
0.16897370143359816,2035
0.3130685866961961,2036
0.45164855696812667,2037
0.5798109032219233,2038
0.6938580848707164,2039
0.79061732525093,2040
0.8694638098922871,2041
0.9298811750097074,2042
0.9717047589455144,2043
0.9946163770291788,2044
0.9995655418662459,2045
0.9871820114480713,2046
0.9578600287271601,2047
0.9122425950867714,2048
0.8517652302549585,2049
0.7768162986713028,2050
0.6873476555905413,2051
0.5859382281471075,2052
0.4721992123979761,2053
0.3476555736392965,2054
0.21424263633423932,2055
0.07422349434665002,2056
-0.07172404520618572,2057
-0.21890754451790922,2058
-0.3632693198372159,2059
-0.49862826026294177,2060
-0.6240309628703393,2061
-0.7332933286830137,2062
-0.823509358274986,2063
-0.8953977426196129,2064
-0.9485369795983679,2065
-0.983084845403836,2066
-0.9987778576394768,2067
-0.9964369318473252,2068
-0.9764759037293671,2069
-0.9398186240123322,2070
-0.886715760199503,2071
-0.8188492286434029,2072
-0.7366254810334506,2073
-0.64138380064615,2074
-0.5341073665484768,2075
-0.4139707641377837,2076
-0.28476223626254504,2077
-0.14775452808175668,2078
-0.003908240437132356,2079
0.14226171811152796,2080
0.2887262558399185,2081
0.43140296461015365,2082
0.5636164785926947,2083
0.6822211386335489,2084
0.7820884581487865,2085
0.8638196266025653,2086
0.9267583925522543,2087
0.9698098252469819,2088
0.9939970443753121,2089
0.999666622204321,2090
0.9871114975540646,2091
0.9574880079471396,2092
0.9109603667816872,2093
0.8481007274537353,2094
0.7705425000043736,2095
0.6788112552191814,2096
0.5731630882435524,2097
0.45622880731191384,2098
0.32833993859325533,2099
0.19185293107530568,2100
0.04831292917536008,2101
-0.09993959799639257,2102
-0.24763971238090995,2103
-0.39273062437593,2104
-0.5294537154780686,2105
-0.6526760322179795,2106
-0.7593869246132193,2107
-0.8457504395298182,2108
-0.9136813844049915,2109
-0.9618701726262464,2110
-0.9905818348835511,2111
-0.9999999995298107,2112
-0.9908517838758225,2113
-0.96367562358056,2114
-0.9193281936012496,2115
-0.8585953019326605,2116
-0.7828858667210301,2117
-0.6926178085801232,2118
-0.5882573317653835,2119
-0.4727729552063756,2120
-0.34672226700140807,2121
-0.21046246572199878,2122
-0.06676227575834705,2123
0.08240079499110371,2124
0.23218581788937032,2125
0.3789838215754327,2126
0.5164317475760936,2127
0.6418050309877084,2128
0.7492599311062652,2129
0.8391722343016957,2130
0.9096617860620823,2131
0.9595195668996906,2132
0.9895197121830036,2133
0.9999782016999305,2134
0.9916116534934843,2135
0.9650472436898335,2136
0.9210969719880862,2137
0.8599831007704215,2138
0.7833050461239282,2139
0.6928364743770501,2140
0.5885071267175381,2141
0.0,2142
0.0,2143
0.0,2144
0.0,2145
0.0,2146
0.0,2147
0.0,2148
0.0,2149
0.0,2150
0.0,2151
0.0,2152
0.0,2153
0.0,2154
0.0,2155
0.0,2156
0.0,2157
0.0,2158
0.0,2159
0.0,2160
0.0,2161
0.0,2162
0.0,2163
0.0,2164
0.0,2165
0.0,2166
0.0,2167
0.0,2168
0.0,2169
0.0,2170
0.0,2171
0.0,2172
0.0,2173
0.0,2174
0.0,2175
0.0,2176
0.0,2177
0.0,2178
0.0,2179
0.0,2180
0.0,2181
0.0,2182
0.0,2183
0.0,2184
0.0,2185
0.0,2186
0.0,2187
0.0,2188
0.0,2189
0.0,2190
0.0,2191
0.0,2192
0.0,2193
0.0,2194
0.0,2195
0.0,2196
0.0,2197
0.0,2198
0.0,2199
0.0,2200
0.0,2201
0.0,2202
0.0,2203
0.036852569741870324,2204
0.19976442809846903,2205
0.3567787835834705,2206
0.5037440383469136,2207
0.635530549382247,2208
0.7505529247688265,2209
0.8444294238585337,2210
0.9168857561392316,2211
0.9667751946914562,2212
0.9940737630121133,2213
0.9993004992945367,2214
0.9835207186547565,2215
0.9477948218417498,2216
0.8927883718425049,2217
0.8198740123191143,2218
0.730856912182605,2219
0.6279303693948404,2220
0.5112761446877014,2221
0.3816583460595498,2222
0.24273694302475562,2223
0.09559514801687909,2224
-0.05826170510138095,2225
-0.21367941465137724,2226
-0.36709234228055587,2227
-0.5129721607841025,2228
-0.6447874183538235,2229
-0.7575477398519508,2230
-0.8500149053321157,2231
-0.9202137665868788,2232
-0.9685504892298408,2233
-0.9944315436566271,2234
-0.9992838132061377,2235
-0.9836069411406855,2236
-0.9484459450833067,2237
-0.8941971539140295,2238
-0.8224970413880791,2239
-0.7349155767005131,2240
-0.632776744601008,2241
-0.5171548702807099,2242
-0.3885110390572743,2243
-0.24890015643777044,2244
-0.10085941913989722,2245
0.052272151205593344,2246
0.20867535306850005,2247
0.36206711976725126,2248
0.5083967673457371,2249
0.6404779974649548,2250
0.7544070161778552,2251
0.8475387732870459,2252
0.9193633857830061,2253
0.9678714563072669,2254
0.9943444143206999,2255
0.9992735648188198,2256
0.9834578744137747,2257
0.9482590728234447,2258
0.8942321178713267,2259
0.822290299137876,2260
0.7338581695656805,2261
0.6303819795528571,2262
0.5126787996348893,2263
0.38199205415024223,2264
0.23923571469175953,2265
0.08912178460352706,2266
-0.06777872854086198,2267
-0.22553296307793094,2268
-0.38099062042585025,2269
-0.5274376445758759,2270
-0.6580772002218399,2271
-0.7699867251053875,2272
-0.8606904145902105,2273
-0.928533881869226,2274
-0.9740586901088817,2275
-0.9968691662326082,2276
-0.997716948063299,2277
-0.9776547411896181,2278
-0.9380365511528931,2279
-0.8793401537962493,2280
-0.8030790979540222,2281
-0.7101655851196749,2282
-0.6019458002333257,2283
-0.48010298506143784,2284
-0.34608032398297905,2285
-0.2027356333379285,2286
-0.050331127185655,2287
0.10485345924035565,2288
0.2635583457329847,2289
0.41746811736405864,2290
0.5607417605492848,2291
0.6880917115986789,2292
0.7946042895409751,2293
0.879885119945809,2294
0.9425874644036655,2295
0.9821715764005482,2296
0.9991831885806715,2297
0.994387925759423,2298
0.9685230728910382,2299
0.9226339910895689,2300
0.8582118996338044,2301
0.777071232921676,2302
0.6784684043650946,2303
0.5647760436375971,2304
0.4376822091934257,2305
0.29763503939858565,2306
0.14831067055096456,2307
-0.008540359404482094,2308
-0.1682286037742103,2309
-0.3270101409353998,2310
-0.47858495006068497,2311
-0.6184573114601571,2312
-0.7386607680070879,2313
-0.8372756777408704,2314
-0.9126154911108605,2315
-0.9649418101756,2316
-0.993560637579702,2317
-0.9993601189848349,2318
-0.9834544413209564,2319
-0.9466294327131417,2320
-0.8902134865338042,2321
-0.8153800857170066,2322
-0.7236103102945779,2323
-0.6152219573009551,2324
-0.4927320473855015,2325
-0.35857448868788494,2326
-0.21277032107204197,2327
-0.058595915917228965,2328
0.10103516765911472,2329
0.2619186490109937,2330
0.4178082962805782,2331
0.5633816439164847,2332
0.6924082566874563,2333
0.7999304423830325,2334
0.8852638099517526,2335
0.9472857042183728,2336
0.9850422641577316,2337
0.9997555808975475,2338
0.9920267725008939,2339
0.9627459049723398,2340
0.9135373975260928,2341
0.8455461285121142,2342
0.7595196294700588,2343
0.6573232785965214,2344
0.5398064484306723,2345
0.40921862039032636,2346
0.26647526866913807,2347
0.11370420450929516,2348
-0.045262619536202205,2349
-0.20825546374153575,2350
-0.3681303030622711,2351
-0.5190314791775338,2352
-0.6538322111971109,2353
-0.7691768891822048,2354
-0.8624825594115932,2355
-0.9317471150725188,2356
-0.9768009602304987,2357
-0.9980547273755943,2358
-0.99605536026393,2359
-0.9718896057008477,2360
-0.926655396602634,2361
-0.8618212398731397,2362
-0.7783065175062341,2363
-0.6782692287244128,2364
-0.5624940577131312,2365
-0.4331474089544395,2366
-0.291933965326286,2367
-0.13879632460695082,2368
0.02020506793923976,2369
0.183230220527418,2370
0.3450259997644049,2371
0.4985334323327471,2372
0.6367992602976198,2373
0.756502875898428,2374
0.8526249804967659,2375
0.9250073471422544,2376
0.9731061445093298,2377
0.9969515140301596,2378
0.9972445242064201,2379
0.9748122521245687,2380
0.9308933739473785,2381
0.8671472256047631,2382
0.7847894901502968,2383
0.6852441630130474,2384
0.5692524910772057,2385
0.4388223015437407,2386
0.2956433401430569,2387
0.14288539416705373,2388
-0.01894298183729013,2389
-0.18235473298593669,2390
-0.3444473843280813,2391
-0.4987444693064567,2392
-0.6390779484141669,2393
-0.7588273000357577,2394
-0.8555699799581424,2395
-0.9277248682765896,2396
-0.9750146483838242,2397
-0.9975945462002611,2398
-0.9965017654756906,2399
-0.9727592531187449,2400
-0.9273764835197138,2401
-0.8619221681991677,2402
-0.7773680880088196,2403
-0.6760134659077306,2404
-0.5585981288854146,2405
-0.4270119782020656,2406
-0.2827303495462578,2407
-0.12786399635738768,2408
0.0342672434746421,2409
0.19822340876421296,2410
0.3597504015904446,2411
0.5127546095666046,2412
0.6509559622945065,2413
0.7687428626031342,2414
0.8635346803600088,2415
0.9338480845248625,2416
0.9787507449574429,2417
0.9987100657683953,2418
0.994772163516121,2419
0.9677199935458323,2420
0.9192059819598991,2421
0.8504564998651153,2422
0.7635770827174566,2423
0.6587644198969952,2424
0.5377045015812539,2425
0.4016313489731291,2426
0.2542763995562368,2427
0.09661790457083988,2428
-0.0681853569661919,2429
-0.23384149775041493,2430
-0.3967317626188275,2431
-0.5477327158940485,2432
-0.6835724580347573,2433
-0.7970936005135456,2434
-0.8861644071543435,2435
-0.9497029654254707,2436
-0.9874507674106253,2437
-0.9999946235818138,2438
-0.9885086230116936,2439
-0.9542721211821206,2440
-0.8986511602491223,2441
-0.8229309028585925,2442
-0.7290518984349543,2443
-0.6176871087300011,2444
-0.4896327008386183,2445
-0.34841588085659286,2446
-0.1946994462326313,2447
-0.035369381524034516,2448
0.13066696853863585,2449
0.2983007269163201,2450
0.4589670709697932,2451
0.6057744851043487,2452
0.7324557307046263,2453
0.8362209967886621,2454
0.915263413276695,2455
0.9678677775581743,2456
0.9954956321134735,2457
0.9980708368326411,2458
0.9766752016203478,2459
0.9326560441991294,2460
0.8671538912405324,2461
0.7827183061298878,2462
0.6792325199079579,2463
0.5585340636780451,2464
0.42415707871028413,2465
0.27572072924780316,2466
0.11785882319506281,2467
-0.04793215849337031,2468
-0.2166541668725171,2469
-0.3819562983941727,2470
-0.5365382534962495,2471
-0.6749568495893377,2472
-0.7918460005125944,2473
-0.8832601829065836,2474
-0.9484618937717043,2475
-0.9872154126858018,2476
-0.9999971095796187,2477
-0.9882143752555727,2478
-0.9526608492982206,2479
-0.8947912715878471,2480
-0.8168391556964266,2481
-0.7202968212297489,2482
-0.6059105470014207,2483
-0.4747202894482633,2484
-0.33070111299216665,2485
-0.17582900838872573,2486
-0.01387964892858202,2487
0.15299183212899747,2488
0.320972778454557,2489
0.48194980211705607,2490
0.6273180729729838,2491
0.7534392900146334,2492
0.8536821046919149,2493
0.9279627384636189,2494
0.9762346336847548,2495
0.9983339313796677,2496
0.9950218743033745,2497
0.9674458733359621,2498
0.9175852720041457,2499
0.8469960777540966,2500
0.7553646845926566,2501
0.6460180028092177,2502
0.519682568483945,2503
0.3780767831963629,2504
0.2249444239776767,2505
0.06088785782494349,2506
-0.10912610896590742,2507
-0.2775655044695795,2508
-0.4418555353165355,2509
-0.5933188464722787,2510
-0.7261290607552818,2511
-0.8331370933633889,2512
-0.9136385407780759,2513
-0.9681195528406167,2514
-0.9958666048894459,2515
-0.9975774925234665,2516
-0.9744419074242913,2517
-0.9276222216109881,2518
-0.8590957311642251,2519
-0.7697780562337284,2520
-0.6621278204190328,2521
-0.5384162413644565,2522
-0.39724393485216536,2523
-0.24360852828071422,2524
-0.08079006029129895,2525
0.0882061065847654,2526
0.2595761648546179,2527
0.4248422580645663,2528
0.5761522977533585,2529
0.7113408310595539,2530
0.8231087368978727,2531
0.9080025482285622,2532
0.9651515276308567,2533
0.9950108284456691,2534
0.9981409224127651,2535
0.9759415983266131,2536
0.9304838629654599,2537
0.862297736593882,2538
0.7734422936674807,2539
0.6642771455537849,2540
0.5382561892533952,2541
0.3976075936166553,2542
0.24405800771139952,2543
0.0769019109077552,2544
-0.09290536648468803,2545
-0.2651765896430398,2546
-0.4317662209436411,2547
-0.5865027797082879,2548
-0.7217722305749332,2549
-0.8315366561675893,2550
-0.9146574753440233,2551
-0.9692513842167659,2552
-0.9964901521693026,2553
-0.9970042601446188,2554
-0.9719952513801967,2555
-0.923178402591023,2556
-0.8515640024776088,2557
-0.7597233987912272,2558
-0.6487595448230343,2559
-0.52087634081118,2560
-0.3783983994654096,2561
-0.2218524369713929,2562
-0.05549693614988853,2563
0.11483191253895991,2564
0.28737460937785697,2565
0.453666187127747,2566
0.6057828008908125,2567
0.7376536554570259,2568
0.8454908281288624,2569
0.9244643790700535,2570
0.9752302266546418,2571
0.9982645022646499,2572
0.9946898089065062,2573
0.9657494218921561,2574
0.9132565742947978,2575
0.8377768176522236,2576
0.7412611411261883,2577
0.6260567229250789,2578
0.49394202202048687,2579
0.346478604262859,2580
0.18652198634317796,2581
0.017050648938348248,2582
-0.1560061500796296,2583
-0.3291258536268982,2584
-0.4928343261680939,2585
-0.6420079941568732,2586
-0.7698155722265841,2587
-0.8695877920036116,2588
-0.9407002677872837,2589
-0.9844741061275284,2590
-0.9999194998145418,2591
-0.9887326220904535,2592
-0.9524216454290445,2593
-0.8919783498961433,2594
-0.8092425383237899,2595
-0.7062953012420204,2596
-0.584360866592756,2597
-0.44597614667098856,2598
-0.29395816843882044,2599
-0.13073648555413525,2600
0.0408342187529467,2601
0.21440513124851646,2602
0.3831452797168878,2603
0.5438508423070143,2604
0.6876037297154463,2605
0.806264048146454,2606
0.8974782036227041,2607
0.9598467056643473,2608
0.9931360975434096,2609
0.9987818125498815,2610
0.9775314132130735,2611
0.9313722749994298,2612
0.8618163233089213,2613
0.7700042579433759,2614
0.6583577918497544,2615
0.5285796312327443,2616
0.38337207970820864,2617
0.22511556750626818,2618
0.055926425907920005,2619
-0.11818359911510064,2620
-0.29239731203151453,2621
-0.4601373222271792,2622
-0.6152486969937658,2623
-0.7488738108066733,2624
-0.8542519053876443,2625
-0.9315593559320395,2626
-0.9797507045235487,2627
-0.9993801762932938,2628
-0.9916536428836755,2629
-0.9578963260113649,2630
-0.8999384125295617,2631
-0.8184171970423094,2632
-0.7156246462367694,2633
-0.5935313048503345,2634
-0.4543996574457345,2635
-0.3014785499205656,2636
-0.13591248842286083,2637
0.037128033769271755,2638
0.21134600065433123,2639
0.38523223369345666,2640
0.5477129208054884,2641
0.6916387363990223,2642
0.8106674167313117,2643
0.9017881346455922,2644
0.9632222287011225,2645
0.9947911312549275,2646
0.9978851934515757,2647
0.9737942585136189,2648
0.9241494268201944,2649
0.8503959485144473,2650
0.7553573890000532,2651
0.6397428596936147,2652
0.5065042240312894,2653
0.35709625667023603,2654
0.19491707675677372,2655
0.02432588318701705,2656
-0.15247408166409931,2657
-0.32770151012895915,2658
-0.49654611118251923,2659
-0.6482187564581398,2660
-0.7763454346999079,2661
-0.8765953934529447,2662
-0.9471569676285198,2663
-0.9883179180654461,2664
-0.9998779400202674,2665
-0.983542649716676,2666
-0.9405688418050949,2667
-0.8729030330144738,2668
-0.7825992348606854,2669
-0.6718182356389354,2670
-0.5402871129690027,2671
-0.39434920517891203,2672
-0.2318321709499504,2673
-0.06047484205569963,2674
0.1166610033824545,2675
0.2933907639091247,2676
0.46613771561124995,2677
0.6219566886034267,2678
0.7559386282659555,2679
0.8619334097966905,2680
0.9377812294057518,2681
0.9835859225703062,2682
0.9999379458614912,2683
0.9877319762169727,2684
0.9488621518252199,2685
0.8851483639271553,2686
0.7972425022079584,2687
0.6883744477160052,2688
0.5591978843343469,2689
0.41301494605845623,2690
0.2526414365719457,2691
0.0830422994199724,2692
-0.09551599235015266,2693
-0.2744263122096949,2694
-0.4463912254141458,2695
-0.60440670923506,2696
-0.7413118645157319,2697
-0.8521497178357268,2698
-0.9317531832436731,2699
-0.980903175242746,2700
-0.9997148370473615,2701
-0.9894750081236158,2702
-0.9517595844973514,2703
-0.8878087926981928,2704
-0.800109490377293,2705
-0.6911774064643921,2706
-0.5623546741477652,2707
-0.4167806740425949,2708
-0.25624332378992,2709
-0.08409980140135628,2710
0.09448982678209569,2711
0.2739608112348773,2712
0.4469774880360127,2713
0.6067087223861053,2714
0.7449841112927832,2715
0.8540981760776692,2716
0.9336174469897411,2717
0.9820089402236613,2718
0.9998731918091027,2719
0.988326147941441,2720
0.949084469716838,2721
0.883681948161653,2722
0.7940133571683916,2723
0.68261811157771,2724
0.5522478959675254,2725
0.4030255949901739,2726
0.2399531672967601,2727
0.06506379370924753,2728
-0.11572535237499969,2729
-0.2945826397496875,2730
-0.46805803193191703,2731
-0.6262715857286909,2732
-0.7606965425246536,2733
-0.867657995758172,2734
-0.9429834053386975,2735
-0.9868318924348337,2736
-0.9999359694948774,2737
-0.9833263533967691,2738
-0.9391149379107112,2739
-0.8690925761815652,2740
-0.7756800482640962,2741
-0.659994157153341,2742
-0.5248439397436491,2743
-0.374018386955656,2744
-0.20944978993410918,2745
-0.03406434281819429,2746
0.14640498153072057,2747
0.327563392509541,2748
0.5001806794905462,2749
0.6557736487860013,2750
0.7862322169645451,2751
0.8863315077209304,2752
0.9550526887329039,2753
0.9923017972006866,2754
0.998735637809637,2755
0.9758241201102423,2756
0.9254704300016354,2757
0.8496635597479082,2758
0.7506358098291591,2759
0.6302639988276981,2760
0.489774305807216,2761
0.33403363890569854,2762
0.16437658932995883,2763
-0.013940431756390053,2764
-0.19669870854647828,2765
-0.3762826476090849,2766
-0.5462255236410277,2767
-0.6961234785508362,2768
-0.8186533485847778,2769
-0.9102581708951494,2770
-0.9700807429416158,2771
-0.9977170324453872,2772
-0.9944671093528569,2773
-0.9619888104919836,2774
-0.90259818452059,2775
-0.8168260632737379,2776
-0.7079240087797344,2777
-0.5779597498699165,2778
-0.4311141230996598,2779
-0.2679054797217766,2780
-0.0932071327637379,2781
0.0876029771375026,2782
0.27043631839832066,2783
0.4467254308734566,2784
0.6090769148354647,2785
0.7491317670211909,2786
0.8609334615485833,2787
0.9392925674745537,2788
0.9854349478919122,2789
0.9999772048546683,2790
0.9840861107787632,2791
0.9398519329845707,2792
0.8684853945862712,2793
0.7724353935001976,2794
0.6536524934556194,2795
0.5143017631170166,2796
0.35866569320187186,2797
0.19138686270076113,2798
0.013765060973332691,2799
-0.17122363476128227,2800
-0.354475363085783,2801
-0.5274131181376673,2802
-0.681257912434346,2803
-0.8078614227704296,2804
-0.9037082111529146,2805
-0.9669130540546466,2806
-0.9968152064464892,2807
-0.9954682444587216,2808
-0.9644431715129794,2809
-0.9053813513970509,2810
-0.8199008706414684,2811
-0.7104701866324481,2812
-0.5804934735460445,2813
-0.43101718335655576,2814
-0.2669370050335552,2815
-0.0911790802190502,2816
0.0910371757265011,2817
0.0,2818
0.0,2819
0.0,2820
0.0,2821
0.0,2822
0.0,2823
0.0,2824
0.0,2825
0.0,2826
0.0,2827
0.0,2828
0.0,2829
0.0,2830
0.0,2831
0.0,2832
0.0,2833
0.0,2834
0.0,2835
0.0,2836
0.0,2837
0.0,2838
0.0,2839
0.0,2840
0.0,2841
0.0,2842
0.0,2843
0.0,2844
0.0,2845
0.0,2846
0.0,2847
0.0,2848
0.0,2849
0.0,2850
0.0,2851
0.0,2852
0.0,2853
0.0,2854
0.0,2855
0.0,2856
0.0,2857
0.0,2858
0.0,2859
0.0,2860
0.0,2861
0.0,2862
0.0,2863
0.0,2864
0.0,2865
0.0,2866
0.0,2867
0.0,2868
0.0,2869
0.0,2870
0.0,2871
0.0,2872
0.0,2873
0.0,2874
0.0,2875
0.0,2876
0.0,2877
0.0,2878
0.01891260063601407,2879
0.22215886129693171,2880
0.4152873101578394,2881
0.5917680091002416,2882
0.740004738005266,2883
0.8580359216190409,2884
0.9407426068097013,2885
0.9880643380730227,2886
0.9994930732355151,2887
0.9766163399358148,2888
0.9214792402451079,2889
0.8366981961994203,2890
0.7251078194061849,2891
0.5913151171090951,2892
0.4372965188586793,2893
0.2659529703437063,2894
0.08243360616364839,2895
-0.10802205439170585,2896
-0.2975364080917422,2897
-0.47902733821189286,2898
-0.6419566535664861,2899
-0.7803817304966614,2900
-0.8871553748219754,2901
-0.9594075317176685,2902
-0.9953872117981452,2903
-0.9959623438026031,2904
-0.9631790540816477,2905
-0.9001145436799036,2906
-0.8084862773407233,2907
-0.6912196555642542,2908
-0.5523773199309191,2909
-0.3944195327345718,2910
-0.22297488301494262,2911
-0.03840170548104047,2912
0.15121905693818563,2913
0.34032833000337015,2914
0.5195830382571768,2915
0.679014143448205,2916
0.8104305605810628,2917
0.9093230375702014,2918
0.9714181278404161,2919
0.9986530208120197,2920
0.9915271895686758,2921
0.9525133394476518,2922
0.8832178775551184,2923
0.7860568387269,2924
0.6639969415088917,2925
0.5202694547584973,2926
0.3591267146535529,2927
0.18366458018664253,2928
-0.002771275056316211,2929
-0.1948851801948209,2930
-0.3839743531195129,2931
-0.5586045588278076,2932
-0.7123225671558623,2933
-0.8381684676922347,2934
-0.927971494003382,2935
-0.9819019985003689,2936
-0.9999942996363058,2937
-0.9838481444590814,2938
-0.9352662576577243,2939
-0.8574890804681501,2940
-0.7529147248707391,2941
-0.6247362119941198,2942
-0.4749480305908753,2943
-0.3067065041489846,2944
-0.12653391560396945,2945
0.061788692370711495,2946
0.2530564242606072,2947
0.4400386382033328,2948
0.6121803668359385,2949
0.7576624303869619,2950
0.8720866519346451,2951
0.9503513031572816,2952
0.9920481405336381,2953
0.9981767138548939,2954
0.9711346782545571,2955
0.9124957254546331,2956
0.8251192538113393,2957
0.7113097648602906,2958
0.5733271829040782,2959
0.4152696959255555,2960
0.24135058391670378,2961
0.05619749259673508,2962
-0.1370583460389802,2963
-0.32824699157252807,2964
-0.5097522461188696,2965
-0.671236745866282,2966
-0.8070194561989648,2967
-0.9073375738771238,2968
-0.9715831705207048,2969
-0.9987863008472643,2970
-0.9906227407396142,2971
-0.9492412514092281,2972
-0.8770026838500078,2973
-0.7766117475794171,2974
-0.6522095139767592,2975
-0.5066409022093993,2976
-0.34208530729221337,2977
-0.16323672284595392,2978
0.025916925891996404,2979
0.21757658317656906,2980
0.4052986871597005,2981
0.5811565372092468,2982
0.7328954817942007,2983
0.8544561935770375,2984
0.93940398606146,2985
0.9875947253695151,2986
0.9994995411910386,2987
0.9768589468072968,2988
0.922182356627546,2989
0.837965491294103,2990
0.7269753342729872,2991
0.5917918756564247,2992
0.4357558387811217,2993
0.26199916873148865,2994
0.07620761188828666,2995
-0.1170742256762895,2996
-0.31140473410185665,2997
-0.49495556843010446,2998
-0.6620768423800293,2999
-0.8000668472469188,3000
-0.9041346566625001,3001
-0.9703097529122959,3002
-0.9985898984228389,3003
-0.9911079514830217,3004
-0.9496748509171055,3005
-0.8778848109767999,3006
-0.7773673751400868,3007
-0.650313224704007,3008
-0.5023677668856831,3009
-0.33494540241612,3010
-0.15385799649502802,3011
0.03844116589509938,3012
0.23384271857057393,3013
0.4236129685110399,3014
0.5993439288087892,3015
0.7493168677559946,3016
0.8680905091304174,3017
0.9485819302458912,3018
0.9917683459256514,3019
0.998054495754834,3020
0.969550362785285,3021
0.9081056173264664,3022
0.8166181398569652,3023
0.6988368630712104,3024
0.5562835156940849,3025
0.3930519929068057,3026
0.21479907287906616,3027
0.024779453944644165,3028
-0.1709292384449436,3029
-0.36520247908798764,3030
-0.5492111392435465,3031
-0.709462460911667,3032
-0.838223863141648,3033
-0.9299867172201439,3034
-0.9837271701407228,3035
-0.9999424763080252,3036
-0.9803677370407303,3037
-0.9269385375511626,3038
-0.8421994486268412,3039
-0.7302754877968293,3040
-0.5940437571118874,3041
-0.43581836484105246,3042
-0.26072154559104127,3043
-0.0727796239007763,3044
0.12198128378273806,3045
0.31689534319194684,3046
0.5046392396433751,3047
0.6714898281673527,3048
0.809771083274403,3049
0.9113240320958171,3050
0.9745744624443858,3051
0.9995004073074292,3052
0.9877193104240501,3053
0.9415666955792202,3054
0.8639504409891969,3055
0.7574696764804345,3056
0.6248533555557796,3057
0.47047134166947546,3058
0.29692101578000074,3059
0.10994266570053081,3060
-0.08674465490515501,3061
-0.2854132587120062,3062
-0.47537733194105436,3063
-0.6476362840336134,3064
-0.792009775168637,3065
-0.9001614905979901,3066
-0.9689444501360686,3067
-0.9985416759079028,3068
-0.9905437881173397,3069
-0.94756255759904,3070
-0.8722868224005592,3071
-0.7671244528673878,3072
-0.6360082883729781,3073
-0.48336488560301455,3074
-0.3117610856032464,3075
-0.1237225677527445,3076
0.07270697872935793,3077
0.27201596256114735,3078
0.46274096570765716,3079
0.6349707492857184,3080
0.7814823284529674,3081
0.8928790866915941,3082
0.9649001401328116,3083
0.9976661804021416,3084
0.9922860925632623,3085
0.9515283834062866,3086
0.8781121773846227,3087
0.7744478028807051,3088
0.6458091809852351,3089
0.49352228629323797,3090
0.31994905565456466,3091
0.13284156450270018,3092
-0.06411088127016404,3093
-0.264621772737055,3094
-0.45513623054271063,3095
-0.6306995400255268,3096
-0.7787463495739461,3097
-0.8913038182867035,3098
-0.9644660777959284,3099
-0.9975754439347386,3100
-0.9922204478436227,3101
-0.9512569334504688,3102
-0.8766139970190837,3103
-0.7712073939477823,3104
-0.6396011862644492,3105
-0.48428067469127933,3106
-0.31117281738542624,3107
-0.12372634498162902,3108
0.07315614423295488,3109
0.27301752031059723,3110
0.46590166404667044,3111
0.6402055159031383,3112
0.787346533698897,3113
0.8982593945432517,3114
0.9681736863770484,3115
0.998465105159036,3116
0.9902697627738253,3117
0.9461111576367072,3118
0.8701487876631868,3119
0.7635169875830452,3120
0.6312479129230081,3121
0.4742453462855357,3122
0.29738591730316555,3123
0.10788821501288158,3124
-0.09158398841616563,3125
-0.29190872335491247,3126
-0.4852934447734786,3127
-0.6571557561445956,3128
-0.7990962206668939,3129
-0.9068450971247256,3130
-0.9734539847349535,3131
-0.9994573190001296,3132
-0.9870088500331273,3133
-0.937846734446107,3134
-0.8556920088776991,3135
-0.7429270485555772,3136
-0.6040028567253741,3137
-0.4426816478258528,3138
-0.2628417124067282,3139
-0.07121772584168641,3140
0.127645950816465,3141
0.3273458691785809,3142
0.518438138006095,3143
0.6867960030816823,3144
0.8244957059697959,3145
0.923920168389097,3146
0.9822779035368083,3147
0.9999343750189228,3148
0.9790781418884178,3149
0.9222159647429037,3150
0.832542509964643,3151
0.7138641825968792,3152
0.5698676005553316,3153
0.4032317934091375,3154
0.2198838853069313,3155
0.02412825126737813,3156
-0.17913450358843166,3157
-0.3790381109346807,3158
-0.5646345458300813,3159
-0.7259492156473439,3160
-0.854921038954387,3161
-0.9438417318659909,3162
-0.990877574061986,3163
-0.998063292644825,3164
-0.967397755780572,3165
-0.9013368174258108,3166
-0.8031150520209387,3167
-0.6763406021271324,3168
-0.5250081830872844,3169
-0.3522963110057941,3170
-0.1642350740206743,3171
0.03557358687133438,3172
0.23856707934909907,3173
0.4356310299000904,3174
0.6153360610837576,3175
0.7687748786051796,3176
0.8863334206626575,3177
0.9627527928378752,3178
0.9974263789628235,3179
0.9919905669959893,3180
0.949189956113144,3181
0.8717735250972671,3182
0.762478494037065,3183
0.6263583298758341,3184
0.4662118532208807,3185
0.28623027656321365,3186
0.08956849297938445,3187
-0.11240754654962781,3188
-0.3161183964958877,3189
-0.5081087975457409,3190
-0.6798007759094599,3191
-0.8191946287926818,3192
-0.9221126893979494,3193
-0.9820465656574008,3194
-0.999920881180474,3195
-0.978170492508968,3196
-0.9195183076507203,3197
-0.8276247126661951,3198
-0.705385399691146,3199
-0.5570045179711214,3200
-0.38751605393563837,3201
-0.2003226256899448,3202
0.0002436550314444552,3203
0.20587015800018338,3204
0.404425926386628,3205
0.5910431554364982,3206
0.7498889876242999,3207
0.8735290900447492,3208
0.9558284290680344,3209
0.995654170464675,3210
0.9941857845472736,3211
0.95351412890854,3212
0.8779265471693377,3213
0.7708047467398538,3214
0.6350985104187635,3215
0.47452988973015475,3216
0.2921591693417776,3217
0.09462116579886688,3218
-0.11013704698050032,3219
-0.3144609029243858,3220
-0.508815949631348,3221
-0.683690073765556,3222
-0.8239731071699938,3223
-0.9254079019388792,3224
-0.9839740403928829,3225
-0.9997144663604732,3226
-0.9752691070953037,3227
-0.9133263681460049,3228
-0.8173218151385117,3229
-0.691766434305722,3230
-0.5399351227773999,3231
-0.36633746416856666,3232
-0.17493134357086945,3233
0.027450597169467354,3234
0.23079111520744489,3235
0.4312754106511028,3236
0.6152377140773475,3237
0.7705835941855391,3238
0.8885104444568312,3239
0.9652988046147041,3240
0.9983019722193905,3241
0.9900397030504906,3242
0.9433938312050237,3243
0.8604015616047839,3244
0.7442824141003378,3245
0.6009831656938163,3246
0.4344959639042855,3247
0.24982463788025694,3248
0.05082691105456711,3249
-0.15571994243348178,3250
-0.36091175352226273,3251
-0.5534803620561747,3252
-0.7206691455792092,3253
-0.8530884789774065,3254
-0.9448113339120463,3255
-0.9922478675183803,3256
-0.9968807613787951,3257
-0.9608425102920571,3258
-0.8880574980899684,3259
-0.7809927264165855,3260
-0.6451242492014905,3261
-0.48505223140910325,3262
-0.30453242827564675,3263
-0.10961420954342925,3264
0.0960229220448435,3265
0.3031700733882795,3266
0.5013084834349771,3267
0.6774689362627874,3268
0.8199465034913375,3269
0.9225866764580465,3270
0.9830850583482736,3271
0.9997621306237249,3272
0.9748204731617609,3273
0.9118248374515098,3274
0.8140989593360451,3275
0.6853284482281937,3276
0.5302334369466142,3277
0.3516871767313086,3278
0.15837305104991495,3279
-0.046405224593929,3280
-0.25479078622616536,3281
-0.4562610988840091,3282
-0.6403006357170398,3283
-0.7925593887936893,3284
-0.9057311336655638,3285
-0.9747275097961962,3286
-0.9998633566419819,3287
-0.9824717826004314,3288
-0.9253686270249901,3289
-0.8329894449920715,3290
-0.7091713367576766,3291
-0.5579824736042748,3292
-0.3824060205028433,3293
-0.19108233110902373,3294
0.013602158607241085,3295
0.22292416323192818,3296
0.42636294230911287,3297
0.6116828422382553,3298
0.769619190732418,3299
0.8893169748614637,3300
0.9661926426594349,3301
0.9987260561448956,3302
0.9881931898688214,3303
0.9376505607920244,3304
0.8498160044935215,3305
0.7305759171315613,3306
0.5824977923428751,3307
0.40999652004888315,3308
0.21920994691277357,3309
0.013129401069490444,3310
-0.1978079475100729,3311
-0.40406247410462176,3312
-0.5948857317530652,3313
-0.7564460428462217,3314
-0.8807083861177611,3315
-0.9617480558564567,3316
-0.9977834272139623,3317
-0.9902044940009946,3318
-0.9419679052278501,3319
-0.8558901620569473,3320
-0.7371081609309778,3321
-0.5888936403455074,3322
-0.4159631964415292,3323
-0.22552793637350785,3324
-0.02143803948883595,3325
0.18890129380068743,3326
0.396595114666131,3327
0.5874818952654466,3328
0.7519035187415601,3329
0.8774326115149699,3330
0.9601864419877579,3331
0.9974687068480395,3332
0.9909926043844054,3333
0.9441290735954971,3334
0.859461891464576,3335
0.7415871110970299,3336
0.5944891785569422,3337
0.42259717541311603,3338
0.23152694292117185,3339
0.024475964530566472,3340
-0.186609409759449,3341
-0.3942571197007664,3342
-0.5865414633390321,3343
-0.751986755859219,3344
-0.8793274580460068,3345
-0.9617602859142141,3346
-0.9979285330231318,3347
-0.9897029328982424,3348
-0.9401241043655519,3349
-0.8525779051427067,3350
-0.7316499543628894,3351
-0.5809088570690603,3352
-0.406117302060255,3353
-0.21043017097520023,3354
-0.003949987905533688,3355
0.2075583183085459,3356
0.41417845314472584,3357
0.6047463400319876,3358
0.765436503780307,3359
0.8891173746636201,3360
0.9669991712966729,3361
0.9990219311361811,3362
0.9865000238473364,3363
0.9328679888764768,3364
0.8418452712173374,3365
0.7175013354136374,3366
0.5648367848664535,3367
0.3871401416322577,3368
0.19181883051983523,3369
-0.01595048793952318,3370
-0.2304384430329497,3371
-0.4380843200185944,3372
-0.6281551570523348,3373
-0.785789623144583,3374
-0.9034073588953554,3375
-0.9748099708489716,3376
-0.9999388340255208,3377
-0.9807584141673691,3378
-0.9200985719860596,3379
-0.8229006101872195,3380
-0.692007398411464,3381
-0.5341411743124932,3382
-0.352291742891447,3383
-0.15247254818921485,3384
0.057530787397214796,3385
0.27187867061884985,3386
0.4763519935905575,3387
0.6601227615855272,3388
0.8112528355593146,3389
0.9205632462591737,3390
0.9830281666852281,3391
0.9995837842991275,3392
0.971983733631694,3393
0.9038008874189293,3394
0.7987848268290433,3395
0.6618520702246268,3396
0.4951888449872689,3397
0.30734661865396307,3398
0.10389722044168971,3399
-0.11122928869003204,3400
-0.32562370416912995,3401
-0.5281720136591674,3402
-0.7065518978086157,3403
-0.8464724122278959,3404
-0.9436645716000583,3405
-0.9928178064858479,3406
-0.9956499070233245,3407
-0.9547662107816945,3408
-0.8739888521084642,3409
-0.758149326127667,3410
-0.6104605568101579,3411
-0.4377668638562643,3412
-0.24527175379272467,3413
-0.03857043188379781,3414
0.1771017197997593,3415
0.3892720703162035,3416
0.5848452750550646,3417
0.7518380025743023,3418
0.8799179843904624,3419
0.9624815251045454,3420
0.9983301001241826,3421
0.9880684759871128,3422
0.9345020392517334,3423
0.8414334761380662,3424
0.7137907954067736,3425
0.5565210786940257,3426
0.374751311932746,3427
0.17492745544156132,3428
-0.036726316894694085,3429
-0.25395868502239033,3430
-0.46295920957989584,3431
-0.6516913854005653,3432
-0.8053919206267471,3433
-0.9176081134753854,3434
-0.9827831526163269,3435
-0.9994856118550469,3436
-0.9705681411660988,3437
-0.8996303108916852,3438
-0.7915929397202849,3439
-0.649930940632484,3440
-0.4801745672293592,3441
-0.2894282287157909,3442
-0.0832810732714832,3443
0.13152964041399234,3444
0.3466401939295174,3445
0.5489081977580607,3446
0.7252300639261113,3447
0.8620165776842056,3448
0.9534460120148652,3449
0.9962689042775785,3450
0.9919960561181339,3451
0.9433788931556542,3452
0.8548201528858181,3453
0.730724811680346,3454
0.5756825434691215,3455
0.3948868737091308,3456
0.19394838890088456,3457
-0.017079473785476616,3458
-0.234741279126917,3459
-0.4452018741415608,3460
-0.6371740216476832,3461
-0.7956627464322651,3462
-0.9111359129392471,3463
-0.9802707307703119,3464
-0.9997825213136318,3465
-0.9726688399702252,3466
-0.9024331860498596,3467
-0.7939830137861063,3468
-0.6522542490850842,3469
-0.48158629785355983,3470
-0.2867588718314872,3471
-0.07808942954393316,3472
0.13881890238151717,3473
0.3542863844715474,3474
0.5567508804374344,3475
0.7305944059278165,3476
0.86636265582564,3477
0.9560355107006783,3478
0.9970172357438927,3479
0.9902635374716584,3480
0.9392576083981393,3481
0.8470952975396809,3482
0.7203337904622749,3483
0.5614482748848775,3484
0.37704688154366256,3485
0.17238525188053894,3486
-0.04325193077321802,3487
-0.2630704847643175,3488
-0.47316095264893415,3489
-0.6616919219368829,3490
0.0,3491
0.0,3492
0.0,3493
0.0,3494
0.0,3495
0.0,3496
0.0,3497
0.0,3498
0.0,3499
0.0,3500
0.0,3501
0.0,3502
0.0,3503
0.0,3504
0.0,3505
0.0,3506
0.0,3507
0.0,3508
0.0,3509
0.0,3510
0.0,3511
0.0,3512
0.0,3513
0.0,3514
0.0,3515
0.0,3516
0.0,3517
0.0,3518
0.0,3519
0.0,3520
0.0,3521
0.0,3522
0.0,3523
0.0,3524
0.0,3525
0.0,3526
0.0,3527
0.0,3528
0.0,3529
0.0,3530
0.0,3531
0.0,3532
0.0,3533
0.0,3534
0.0,3535
0.0,3536
0.0,3537
0.0,3538
0.0,3539
0.0,3540
0.0,3541
0.0,3542
0.0,3543
0.0,3544
0.0,3545
0.0,3546
0.0,3547
0.0,3548
0.0,3549
0.0,3550
0.0,3551
0.032643661052924954,3552
0.27357145757067003,3553
0.49777418545277013,3554
0.6909507086696429,3555
0.8423655616691101,3556
0.9446275742524928,3557
0.9947606081376461,3558
0.9924879293675581,3559
0.9410249886215282,3560
0.8445712121705318,3561
0.708843267060719,3562
0.5408175858233463,3563
0.3450625091417112,3564
0.13136920903012492,3565
-0.09531101433418897,3566
-0.31924988154129424,3567
-0.5282680209990919,3568
-0.7128181227680682,3569
-0.8564782199072914,3570
-0.9522114714153175,3571
-0.9966784676290916,3572
-0.989529084441359,3573
-0.9334886382915711,3574
-0.8325258182237655,3575
-0.6927368502398216,3576
-0.5211420536201947,3577
-0.3251177804660945,3578
-0.11059196760416398,3579
0.1133927804837895,3580
0.3342910298663394,3581
0.5418164394096655,3582
0.7226821343765378,3583
0.86424708677443,3584
0.9569953239455792,3585
0.9979371028360792,3586
0.9871617531224942,3587
0.928581781841497,3588
0.8264683746172724,3589
0.6875683733264093,3590
0.5161792818341588,3591
0.31900712301248074,3592
0.10218619733153513,3593
-0.1213318661584195,3594
-0.346019241104273,3595
-0.5549070331464272,3596
-0.734188498541214,3597
-0.8726632991263025,3598
-0.9621660435204422,3599
-0.9989325467239907,3600
-0.9843777302777722,3601
-0.9215452165630553,3602
-0.8158923217147988,3603
-0.6740910213890904,3604
-0.49908557217070487,3605
-0.2997486851155201,3606
-0.0830308717577167,3607
0.14124704822069403,3608
0.3636799540688979,3609
0.5708151039060299,3610
0.7489359041887789,3611
0.8833171749773747,3612
0.9679696488128139,3613
0.9997303851762659,3614
0.9798448745232283,3615
0.912321587571116,3616
0.8026448192526451,3617
0.6555581225558714,3618
0.47730737587585687,3619
0.2742278371216184,3620
0.05714465303614096,3621
-0.1697164186717325,3622
-0.3930879578108698,3623
-0.598381857281579,3624
-0.7712998262570132,3625
-0.8993120143480569,3626
-0.9760770244548879,3627
-0.9999451392871981,3628
-0.9724311120109921,3629
-0.8977264453173733,3630
-0.7809379307198111,3631
-0.6279663627828422,3632
-0.4446774490238893,3633
-0.23954493909169586,3634
-0.019635525869485037,3635
0.20702007873379916,3636
0.4269474115850674,3637
0.6273219557669246,3638
0.7958114790428381,3639
0.9165603029597872,3640
0.9842704598452506,3641
0.9987161217111716,3642
0.9622572895551179,3643
0.8788795995315029,3644
0.7551035438607869,3645
0.5960457242838941,3646
0.4084369244206145,3647
0.19745686534279275,3648
-0.02667785017666105,3649
-0.2562085739970303,3650
-0.47687730584455795,3651
-0.6724623722454661,3652
-0.8296440588560087,3653
-0.9384893628425707,3654
-0.9930433419101744,3655
-0.993907026700944,3656
-0.9444815126446835,3657
-0.8499521133252137,3658
-0.7151238741452788,3659
-0.5467613128259442,3660
-0.3516029427628964,3661
-0.13736697555237898,3662
0.08761466214207404,3663
0.31503685459813446,3664
0.528552684542338,3665
0.716091209209157,3666
0.8621877505726209,3667
0.9574135101634382,3668
0.9982794042659668,3669
0.985778052799651,3670
0.92390819181193,3671
0.8182237577768581,3672
0.6736350462035858,3673
0.4951455627185952,3674
0.2915895547713397,3675
0.07161201830950598,3676
-0.15558982231741367,3677
-0.38141322565772784,3678
-0.5888401439181022,3679
-0.7670447613345729,3680
-0.8983215105590723,3681
-0.976473810623932,3682
-0.9998840429849203,3683
-0.9708396597062292,3684
-0.8927385444084541,3685
-0.7722029546723301,3686
-0.6141919973317098,3687
-0.42853700822993573,3688
-0.2201537162198844,3689
0.00522536286704853,3690
0.23604307207188233,3691
0.45970201724676935,3692
0.6578979228103881,3693
0.8202739982355252,3694
0.9317932592893281,3695
0.9908822338190576,3696
0.9954014527634802,3697
0.9483774267495078,3698
0.8550392583466176,3699
0.7206517354048725,3700
0.5502797396834517,3701
0.3516953800363074,3702
0.13416061110694363,3703
-0.09407763136404051,3704
-0.3224970876026768,3705
-0.5379988190181667,3706
-0.7250913669645017,3707
-0.8689172397424112,3708
-0.96178862987201,3709
-0.9991758812576063,3710
-0.9821234859465892,3711
-0.9156534677983403,3712
-0.8035129147997955,3713
-0.6505363115495376,3714
-0.466931570810414,3715
-0.25947965993686495,3716
-0.03328484745126289,3717
0.1991766159789558,3718
0.4258343234752113,3719
0.6309889834872854,3720
0.7987709299443012,3721
0.9193804781953308,3722
0.9862665943406845,3723
0.9976028360695158,3724
0.9563547708312107,3725
0.8666449361212905,3726
0.7351657590919054,3727
0.5676804462144855,3728
0.37030098136501427,3729
0.15192436007090188,3730
-0.07990860282159143,3731
-0.31298028308514714,3732
-0.5312231606714845,3733
-0.719507248611472,3734
-0.8675609696227933,3735
-0.9608025883789652,3736
-0.9990489128958281,3737
-0.9826997505549089,3738
-0.9148117971071149,3739
-0.8008944788531868,3740
-0.6480798770878234,3741
-0.463158224395601,3742
-0.252998517764213,3743
-0.02789435161672168,3744
0.20356729253991024,3745
0.42966050268573164,3746
0.6339530913295395,3747
0.8033783612730977,3748
0.9240824323271999,3749
0.9883198317920902,3750
0.9965662713773767,3751
0.9512549986147265,3752
0.8580747366324872,3753
0.7211213033644539,3754
0.5494509066855668,3755
0.3501603397438066,3756
0.1296542970520964,3757
-0.102870399472743,3758
-0.33301700099717757,3759
-0.550005670714789,3760
-0.7374566063359741,3761
-0.8799794109742656,3762
-0.9683438742324234,3763
-0.999919432074729,3764
-0.9760843679230164,3765
-0.9017525028857937,3766
-0.7822066156140816,3767
-0.6241680083394967,3768
-0.4346805924162501,3769
-0.22176460530244027,3770
0.009612517002998457,3771
0.24245842866113396,3772
0.466030792474046,3773
0.6674541047549073,3774
0.829745620108597,3775
0.9400415834561985,3776
0.9943702767903625,3777
0.9916550626695205,3778
0.9364825095421838,3779
0.8327175085368251,3780
0.6883875664820461,3781
0.5083662594712077,3782
0.3023583330293695,3783
0.07563265583362726,3784
-0.15994773812705312,3785
-0.39158274657514075,3786
-0.6037321830114132,3787
-0.7799421631820357,3788
-0.9094180476160938,3789
-0.982637168853882,3790
-0.9985748044096342,3791
-0.9590265035203414,3792
-0.8700167078529142,3793
-0.7375073564349597,3794
-0.568046775540159,3795
-0.3691882279084938,3796
-0.14788784538436983,3797
0.0857389287423742,3798
0.3177285566568341,3799
0.5389684350485648,3800
0.7306776097014793,3801
0.8759733908919444,3802
0.9668173642869136,3803
0.9998295325339935,3804
0.9766291355129035,3805
0.9022452636115702,3806
0.7827055779772562,3807
0.6227787251033072,3808
0.4302240412328623,3809
0.2128390243618201,3810
-0.019096266127077002,3811
-0.255055772310726,3812
-0.4805413182318246,3813
-0.6807045585429766,3814
-0.8408635806677932,3815
-0.9473684094413497,3816
-0.996644626128083,3817
-0.9880387791497267,3818
-0.9251346938456997,3819
-0.8152560716367748,3820
-0.6630717929120761,3821
-0.4774799510433374,3822
-0.2632439975915623,3823
-0.03368999243182293,3824
0.20368178369823378,3825
0.43585044593119926,3826
0.6433970251130328,3827
0.8128544276358406,3828
0.9312656470821411,3829
0.9917689698960027,3830
0.9935968290772708,3831
0.9413352051743393,3832
0.8391228821712566,3833
0.692886190054184,3834
0.510257513760012,3835
0.3016221785789065,3836
0.0713828184843726,3837
-0.16603570731341616,3838
-0.39947841016968505,3839
-0.6118579398745644,3840
-0.7884198336225041,3841
-0.915212228190032,3842
-0.9859401505286564,3843
-0.9973824514440345,3844
-0.9530427589689797,3845
-0.8577608332441307,3846
-0.7183617472647987,3847
-0.540449193557248,3848
-0.3364142641412673,3849
-0.10937346269628971,3850
0.12617792057679414,3851
0.3616394815398102,3852
0.5792731874477149,3853
0.763852280793425,3854
0.8994142415153231,3855
0.9791118790705101,3856
0.9992987779411733,3857
0.9626783013409806,3858
0.8753897292764838,3859
0.7419716937644917,3860
0.5700149062639804,3861
0.3671386836283343,3862
0.14209315134563474,3863
-0.09343146045788847,3864
-0.3304611418463137,3865
-0.5529126801619186,3866
-0.7428795281308231,3867
-0.8864726721857797,3868
-0.9730837137532595,3869
-0.9999021615486309,3870
-0.9681321440054124,3871
-0.8836397782580456,3872
-0.7524287555936452,3873
-0.5817443607392703,3874
-0.3800898876252854,3875
-0.15785113892880331,3876
0.07888041207345733,3877
0.3182647818690491,3878
0.5404775208325561,3879
0.7322887234365,3880
0.8790753096519771,3881
0.969220817623072,3882
0.9999942452537139,3883
0.9722647369186468,3884
0.8914569345153757,3885
0.7640231440795209,3886
0.5969247719692635,3887
0.3969589295814768,3888
0.17238722968515297,3889
-0.06573644050538933,3890
-0.3057135439844516,3891
-0.5318365927659325,3892
-0.7264221462181243,3893
-0.8747817272104799,3894
-0.9680469315416264,3895
-0.9999743558343779,3896
-0.972673999504081,3897
-0.8908837628065965,3898
-0.7601133408790834,3899
-0.5885934183762476,3900
-0.3880104888066606,3901
-0.16147256306089905,3902
0.07797745886621801,3903
0.31779722243954384,3904
0.542460158566069,3905
0.7358712585697191,3906
0.881739457597381,3907
0.9715206690462114,3908
0.9999810892734029,3909
0.9694719679558598,3910
0.8860161284974544,3911
0.7550282073050819,3912
0.5824908005544713,3913
0.3792731072849453,3914
0.15291743062341354,3915
-0.0865073446992885,3916
-0.32560296899439684,3917
-0.5478560874304925,3918
-0.7406179325587395,3919
-0.8857598587095097,3920
-0.9733213119517796,3921
-0.999862327235566,3922
-0.966324520892352,3923
-0.8793283334659373,3924
-0.7433277714441376,3925
-0.5686895081239902,3926
-0.3635606007816051,3927
-0.13499803904727878,3928
0.10520497488840486,3929
0.345743270991301,3930
0.5695179190334887,3931
0.7588030977217245,3932
0.8981328569328165,3933
0.9790847629481534,3934
0.9991697451591478,3935
0.9603838905816493,3936
0.8679450860442784,3937
0.7278091914913442,3938
0.5502332314993362,3939
0.34102409609288703,3940
0.10809337743238345,3941
-0.13272141470825535,3942
-0.37120744132399514,3943
-0.5921569079143852,3944
-0.7770249777325167,3945
-0.9108173296262045,3946
-0.9845707900092185,3947
-0.9973566913785045,3948
-0.950502682186267,3949
-0.8501211791646383,3950
-0.7029885511287283,3951
-0.5174740599714367,3952
-0.30230165174481377,3953
-0.06912589756457686,3954
0.17424056239132613,3955
0.41050337729972886,3956
0.6274723137151216,3957
0.8042811878964609,3958
0.9280984222537795,3959
0.9913572410065215,3960
0.9932077024135408,3961
0.9362614076975998,3962
0.8260496037851011,3963
0.6728625038828329,3964
0.4814787830796777,3965
0.26178118881860774,3966
0.02291799570613601,3967
-0.21898617060183406,3968
-0.45409999303773074,3969
-0.6644259755237371,3970
-0.8335346326049317,3971
-0.9457673943277036,3972
-0.996837856626988,3973
-0.9855357817345122,3974
-0.9161166499089572,3975
-0.7953344273951236,3976
-0.631299989848392,3977
-0.43343278386013423,3978
-0.2088370732337588,3979
0.031332660869126484,3980
0.2764421758525057,3981
0.5080843515212944,3982
0.710094277498661,3983
0.8659090906207748,3984
0.96412816681862,3985
0.9998748034268219,3986
0.9736817784766512,3987
0.8908758970809866,3988
0.7588553079676575,3989
0.5832396654203429,3990
0.37485560168485393,3991
0.1426970861987517,3992
-0.10003171494179092,3993
-0.3449116541705333,3994
-0.5720630182773693,3995
-0.7622554993640677,3996
-0.9029868709345421,3997
-0.9821594560221486,3998
-0.9980150318091731,3999
-0.95234508970876,4000
-0.851404524039147,4001
-0.7020403112604752,4002
-0.5131024254689698,4003
-0.29694556805162825,4004
-0.05908985425945592,4005
0.18793712631200601,4006
0.42620071032093537,4007
0.6427903845172039,4008
0.8178819865948121,4009
0.9376413842682747,4010
0.9948932184637956,4011
0.9887417593244634,4012
0.9224980565553803,4013
0.8033854357441702,4014
0.6391664756817533,4015
0.43836532697280534,4016
0.2101512508742875,4017
-0.03269404495182908,4018
-0.2767151947513157,4019
-0.5114042557498965,4020
-0.716286174174144,4021
-0.871316106898036,4022
-0.9676958353682233,4023
-0.9999999999672503,4024
-0.9689608674505918,4025
-0.8805355960498117,4026
-0.7420671376555946,4027
-0.5620366271247743,4028
-0.3488322347489425,4029
-0.11367633460140722,4030
0.13260755274936567,4031
0.37677311920634365,4032
0.6008951789177798,4033
0.7856827349408004,4034
0.9183064934496237,4035
0.9887432721550269,4036
0.9948272745600709,4037
0.9399104973034811,4038
0.830501112870518,4039
0.6732964826067221,4040
0.47894287524277085,4041
0.2550682589142246,4042
0.01161630383190704,4043
-0.2384242738635016,4044
-0.4769090659840932,4045
-0.6885761684033603,4046
-0.8528206655111514,4047
-0.9578303125103751,4048
-0.9993403500756166,4049
-0.9768181890944286,4050
-0.895660210973667,4051
-0.7616407593097504,4052
-0.5843053897799254,4053
-0.3726325557867312,4054
-0.1403591867027661,4055
0.10813517121300839,4056
0.3532233972746337,4057
0.5822460946241315,4058
0.7724405777203134,4059
0.9099520066076382,4060
0.9853215989494173,4061
0.9965846597393764,4062
0.9456795619073981,4063
0.8377749630196081,4064
0.6833196427595538,4065
0.48854828083600993,4066
0.26243987500128607,4067
0.018976935102118436,4068
-0.229779729228053,4069
-0.46949564046144454,4070
-0.6823291364587571,4071
-0.8493973933098776,4072
-0.9558752424728781,4073
-0.9991822299608991,4074
-0.9773366411823695,4075
-0.8952143067140305,4076
-0.7603176030088759,4077
-0.5823088035712372,4078
-0.37040369751417707,4079
-0.13499667681837993,4080
0.11164956185580273,4081
0.36022405035574717,4082
0.586514868784022,4083
0.777190620323364,4084
0.9141706414164406,4085
0.9875103682333866,4086
0.9951251242511314,4087
0.9404552882103154,4088
0.8286910848595815,4089
0.668796259927453,4090
0.471015115124345,4091
0.24549797621899172,4092
-0.0020865171068739775,4093
-0.2515894199603508,4094
-0.49019982932764916,4095
-0.6992330155742182,4096
-0.8620217283302941,4097
-0.9643173892456399,4098
-0.9999624698022177,4099
-0.9696022213097977,4100
-0.8793649556267588,4101
-0.7360985457271605,4102
-0.5502919931683402,4103
-0.3321529362592324,4104
-0.0931861382173628,4105
0.15587800507184332,4106
0.4011568555498746,4107
0.6255816034247673,4108
0.8093769061079269,4109
0.9341233641412446,4110
0.9946216857629859,4111
0.988506648084865,4112
0.9200422153445448,4113
0.796979418930085,4114
0.6272681941110667,4115
0.4182261493416292,4116
0.18434485637482134,4117
-0.06662796412907397,4118
-0.3172050525048232,4119
-0.5505506104202041,4120
-0.7497084303022101,4121
-0.8967087757583978,4122
-0.9808137353560009,4123
-0.9980400577533146,4124
-0.9505172348362255,4125
-0.8442579425947039,4126
-0.6875427713639507,4127
-0.4904194008246149,4128
-0.26286380569423434,4129
-0.016127606311739602,4130
0.23622360985930405,4131
0.4794880900231754,4132
0.6914195985948959,4133
0.8574819536103447,4134
0.9621539847032601,4135
0.999873000195813,4136
0.971438010921279,4137
0.8823927617005315,4138
0.7415227747719868,4139
0.5550042345045516,4140
0.33598159215892615,4141
0.09479016525524635,4142
-0.15817942415641684,4143
-0.4062264130082658,4144
-0.629588201028143,4145
-0.8142093574354092,4146
-0.9377531634464851,4147
-0.9957418939050717,4148
-0.9857779111355811,4149
-0.912248446857324,4150
-0.7833266404863423,4151
-0.6075118074153684,4152
-0.3955550134047407,4153
-0.1557629939717108,4154
0.09649805560843992,4155
0.3476525998053279,4156
0.5803175950507717,4157
0.7758417870656511,4158
0.9150876497416567,4159
0.0,4160
0.0,4161
0.0,4162
0.0,4163
0.0,4164
0.0,4165
0.0,4166
0.0,4167
0.0,4168
0.0,4169
0.0,4170
0.0,4171
0.0,4172
0.0,4173
0.0,4174
0.0,4175
0.0,4176
0.0,4177
0.0,4178
0.0,4179
0.0,4180
0.0,4181
0.0,4182
0.0,4183
0.0,4184
0.0,4185
0.0,4186
0.0,4187
0.0,4188
0.0,4189
0.0,4190
0.0,4191
0.0,4192
0.0,4193
0.0,4194
0.0,4195
0.0,4196
0.0,4197
0.0,4198
0.0,4199
0.0,4200
0.0,4201
0.0,4202
0.0,4203
0.0,4204
0.0,4205
0.0,4206
0.0,4207
0.0,4208
0.0,4209
0.0,4210
0.0,4211
0.0,4212
0.0,4213
0.0,4214
0.0,4215
0.0,4216
0.0,4217
0.0,4218
0.0,4219
0.0,4220
0.0,4221
0.0752375509948709,4222
0.352839913307896,4223
0.6021517381589243,4224
0.7999939391096105,4225
0.933675264290601,4226
0.9952986871634684,4227
0.9855344106457711,4228
0.9084008474037908,4229
0.7699998510868872,4230
0.5819601617214577,4231
0.353501449597292,4232
0.0998845601897017,4233
-0.16336657017351372,4234
-0.42139169521117026,4235
-0.6492265280523142,4236
-0.8308303363013573,4237
-0.9500583124519517,4238


==> u_mpc.csv <==
,t,u,scaled_v
0,0,0.0,-0.0103368248127
1,1,0.0,-0.0116081362491
2,2,0.0,-0.0118480102394
3,3,0.0,-0.0110441547524
4,4,0.0,-0.00929206625472
5,5,0.0,-0.00670963393901
6,6,0.0,-0.00358859169769
7,7,0.0,-0.000191154280606
8,8,0.0,0.00319598312124
9,9,0.0,0.0062816885973
10,10,0.0,0.00877525592751
11,11,0.0,0.0104709401452
12,12,0.0,0.0111870602496
13,13,0.0,0.0108756845701
14,14,0.0,0.00955178343697
15,15,0.0,0.007337969337
16,16,0.00659917060014,0.00445964135934
17,17,0.00456847117508,0.00119057459585
18,18,0.00181799411742,-0.00222887365505
19,19,0.000230888587556,-0.00544662543072
20,20,-0.00255845905002,-0.00823091011099
21,21,-0.00435783825599,-0.0102695868424
22,22,-0.00585905058063,-0.0114026151893
23,23,-0.0068853790017,-0.0115091238941
24,24,-0.00708556491025,-0.0105679975606
25,25,-0.00661388545717,-0.00867909350978
26,26,-0.00616690951625,-0.00604169369634
27,27,-0.00515303060466,-0.00295783904795
28,28,-0.00140268368228,0.000374623126948
29,29,0.00151390653444,0.00362936510135
30,30,0.00443840572624,0.00644009758142
31,31,0.00652893703172,0.00861968219939
32,32,0.0077642504354,0.00996354356015
33,33,0.00807814313906,0.0103487948805
34,34,0.00817617940337,0.00975603785667
35,35,0.00727971925714,0.00827128461549
36,36,0.00597863547756,0.00605635477417
37,37,0.00315516171072,0.00334340679153
38,38,0.000919803951374,0.000383748883532
39,39,-0.00162596965705,-0.00254850532126
40,40,-0.000921093670913,-0.00518574570466
41,41,-0.00237822082812,-0.0073074849674
42,42,-0.00441611811065,-0.00874723221131
43,43,-0.00585910140947,-0.00940291265537
44,44,-0.00633293220579,-0.00923316211853
45,45,-0.00576738535815,-0.00828644936998
46,46,-0.0047604139957,-0.00666944802399
47,47,-0.00315363924634,-0.00459567073339
48,48,-0.00290250790972,-0.00218622461272
49,49,-0.00154418878755,0.000302517494642
50,50,0.00229544446618,0.00267425163682
51,51,0.0047535104275,0.00473974985
52,52,0.00673619202298,0.00633091597604
53,53,0.00682617662743,0.00732211477216
54,54,0.00737925863068,0.0076387682915
55,55,0.00654663803576,0.00726245636108
56,56,0.00573817126249,0.00623848674526
57,57,0.00416126957047,0.00468454120968
58,58,0.00230350488554,0.00274638148227
59,59,0.000424987739607,0.000626223297058
60,60,-0.000234563819207,-0.00149262397926
61,61,-0.00137608910988,-0.0034398715748
62,62,-0.00393062846822,-0.00505773466532
63,63,-0.00499045956451,-0.00622348507822
64,64,-0.00547647026454,-0.00685620243303
65,65,-0.00569303575346,-0.00691047288086
66,66,-0.0051006098378,-0.00640991640561
67,67,-0.00425510338972,-0.00541590991401
68,68,-0.00285392201395,-0.00401651383071
69,69,-0.000904778326585,-0.00234301685933
70,70,0.000407411994145,-0.000533675364852
71,71,0.00206746220442,0.00125102832183
72,72,0.0038204031374,0.00285985009741
73,73,0.00524028320418,0.00415560958567
74,74,0.00617052869364,0.00506939315101
75,75,0.00630070823946,0.00552397861345
76,76,0.00609570956076,0.00549083422753
77,77,0.00511862383612,0.00498484548788
78,78,0.00383757864511,0.00406960448648
79,79,0.00155894946184,0.00281639930087
80,80,0.000296861145924,0.0013572079025
81,81,-0.00110489302324,-0.000172415080427
82,82,-0.00215776120685,-0.00166842999614
83,83,-0.00322949140502,-0.0030168719981
84,84,-0.00401247281847,-0.00408921431102
85,85,-0.00439668347324,-0.00482012944825
86,86,-0.00461389317427,-0.00516943579736
87,87,-0.0043300661835,-0.0051183235441
88,88,-0.00388507465487,-0.00468530791889
89,89,-0.00299854191732,-0.00391355155744
90,90,-0.00184670313575,-0.00287951555967
91,91,-0.000156754251729,-0.00166848802772
92,92,0.00106126229137,-0.000360892985043
93,93,0.00249914622662,0.000920357453436
94,94,0.00358888806495,0.00207335183961
95,95,0.00450757312067,0.00302510732947
96,96,0.00486134838315,0.00369263955239
97,97,0.00493004406463,0.00404375210132
98,98,0.00455176320434,0.00405360383845
99,99,0.00367307058057,0.00373164743294
100,100,0.00258145508627,0.00310784241791
101,101,0.00115178401134,0.00224222494508
102,102,-0.000535453175022,0.00122210212627
103,103,-0.00131450121472,0.000105243985599
104,104,-0.00214564368161,-0.00100047926938
105,105,-0.00286369689026,-0.00202223298159
106,106,-0.00370404405893,-0.00288595111001
107,107,-0.00408735578075,-0.00351814268058
108,108,-0.00409809689159,-0.00388779381303
109,109,-0.00400663438671,-0.00397242001993
110,110,-0.00334100428928,-0.00377187568459
111,111,-0.00268719661187,-0.00330956438484
112,112,-0.00151079486544,-0.00262679779626
113,113,-0.000305818401533,-0.00177396095774
114,114,0.000946156647418,-0.000813513631616
115,115,0.00209834146133,0.000162392108675
116,116,0.00301214309402,0.00109496574178
117,117,0.00373738546644,0.00191746350275
118,118,0.00417675591078,0.00256552847843
119,119,0.00424522028535,0.00299307645791
120,120,0.00392171610124,0.00317407156073
121,121,0.00327048783585,0.00310163092231
122,122,0.00228007565462,0.00278385559278
123,123,0.00100725263497,0.00224788803235
124,124,-0.000270559442311,0.00153934407756
125,125,-0.00130886611372,0.000715629312444
126,126,-0.00179735678852,-0.000167636747821
127,127,-0.00258095119932,-0.00102977942249
128,128,-0.00320015018869,-0.00182133923288
129,129,-0.00354121793499,-0.00248449183876
130,130,-0.00363999469136,-0.00296916042288
131,131,-0.00356428672233,-0.00324932186246
132,132,-0.00311677601528,-0.00330492923907
133,133,-0.00255994920999,-0.00313622318936
134,134,-0.00174405638771,-0.00275810244427
135,135,-0.000829374880979,-0.00219869091764
136,136,0.000221320211545,-0.00149888487264
137,137,0.0012067310105,-0.00071125731077
138,138,0.00207360902338,0.000104304191315
139,139,0.00277551889765,0.00089970984734
140,140,0.00331448531131,0.00160447726019
141,141,0.00354149045987,0.00217165638296
142,142,0.00344253502371,0.00256958534057
143,143,0.00302769988493,0.00276010912275
144,144,0.00235887773263,0.00273294184988
145,145,0.00149223137184,0.00249119839583
146,146,0.000515345827824,0.00205573492953
147,147,-0.000440296905011,0.00145529541288
148,148,-0.00135716123593,0.000736586727579
149,149,-0.002029319967,-5.13628080207e-05
150,150,-0.00257080074185,-0.000842742030729
151,151,-0.00298309586319,-0.00158547564372
152,152,-0.00319348345794,-0.00221965857126
153,153,-0.00319836108631,-0.0027069737958
154,154,-0.0030906423308,-0.0030116623854
155,155,-0.00268413633889,-0.00311118279573
156,156,-0.00224360143781,-0.00299743070094
157,157,-0.00150369227567,-0.00268457002704
158,158,-0.000607923406767,-0.0021893561401
159,159,0.00024122361806,-0.0015458408486
160,160,0.00109666728252,-0.00080623115468
161,161,0.00186542621202,-2.13793141116e-05
162,162,0.00246998920742,0.000754090737613
163,163,0.00287753974942,0.0014555597447
164,164,0.00305527321356,0.00203909613684
165,165,0.00293731477929,0.0024614821852
166,166,0.00257235838921,0.00268601674375
167,167,0.00198444305507,0.00269720994207
168,168,0.00122762060934,0.00249444890498
169,169,0.000347823754051,0.00209146327989
170,170,-0.000498695460687,0.00151559692956
171,171,-0.00124282447571,0.000817764527146
172,172,-0.00190238795967,4.11487242909e-05
173,173,-0.00245421774949,-0.000750421394485
174,174,-0.00279952553348,-0.00150379741284
175,175,-0.00296892378948,-0.00216054829909
176,176,-0.00299309473783,-0.00267961432372
177,177,-0.00286669830982,-0.00301507260818
178,178,-0.00269189619405,-0.00314160673979
179,179,-0.0021932135729,-0.00305171325266
180,180,-0.001467462928,-0.00275186823371
181,181,-0.000623660854905,-0.00225929029665
182,182,0.000118829837708,-0.00161620959382
183,183,0.000874597791415,-0.000861464788343
184,184,0.00159120615399,-6.13805824628e-05
185,185,0.00217067265133,0.00073963443132
186,186,0.0025877815437,0.00146997570485
187,187,0.00277609328525,0.00207777283104
188,188,0.00272968973486,0.00251571940003
189,189,0.00242361188936,0.00275599869197
190,190,0.00191063393178,0.0027762158919
191,191,0.00123049329164,0.00257390180178
192,192,0.000450575928877,0.00216511668349
193,193,-0.000357037784825,0.00158199557197
194,194,-0.00112019154641,0.000860917038854
195,195,-0.0018216446159,6.38073623094e-05
196,196,-0.00240886282243,-0.000762600828843
197,197,-0.00282817741784,-0.00154259622093
198,198,-0.00309510136688,-0.0022264983947
199,199,-0.00310267997921,-0.00275597413124
200,200,-0.00299566878314,-0.003097322267
201,201,-0.00275498801845,-0.00322044930495
202,202,-0.00228234101341,-0.00311930941556
203,203,-0.00168686784334,-0.00280247938085
204,204,-0.000882075947559,-0.00229132123018
205,205,-0.000105567971786,-0.00162256563511
206,206,0.000654450822905,-0.000843745531984
207,207,0.00138575563573,-1.93738052126e-05
208,208,0.0019548154045,0.000796072599097
209,209,0.0023855580613,0.00154663725659
210,210,0.00261024993236,0.0021617499104
211,211,0.00263417737425,0.0025995792592
212,212,0.00239027193682,0.00282537669078
213,213,0.00192560365631,0.00282175401632
214,214,0.00131411430317,0.00259007565169
215,215,0.000566181211154,0.00214964797192
216,216,-0.000226681423696,0.00152976419511
217,217,-0.000998425460888,0.000772188304873
218,218,-0.00169154247155,-5.37743494801e-05
219,219,-0.00229586797533,-0.000892242201118
220,220,-0.00273814580066,-0.00167232786687
221,221,-0.00302417980356,-0.00234127356483
222,222,-0.00310084533634,-0.00284599731078
223,223,-0.00307259795566,-0.00314947464563
224,224,-0.00284657398421,-0.00323348678399
225,225,-0.00238754781764,-0.00308724898791
226,226,-0.00175316279837,-0.0027261350472
227,227,-0.00105733450285,-0.0021758755739
228,228,-0.000283303873246,-0.00147738754886
229,229,0.000471557293889,-0.000677680760049
230,230,0.00118613849952,0.00014561209445
231,231,0.00184573164783,0.000948602219656
232,232,0.00227291029714,0.00166014057715
233,233,0.00249942078077,0.00223097941948
234,234,0.00258438435119,0.00262350669275
235,235,0.00244976246458,0.00279908255753
236,236,0.00202185096261,0.00274893822447
237,237,0.00140867296379,0.00247457375785
238,238,0.000676613619329,0.0019998522982
239,239,-0.000122585450968,0.00136422165018
240,240,-0.000945433957367,0.000610486780616
241,241,-0.00165400983036,-0.000202147849447
242,242,-0.00228825388509,-0.00101597279187
243,243,-0.00274651997993,-0.00175711686605
244,244,-0.00303810100746,-0.00238039411067
245,245,-0.00315098499537,-0.00283648803835
246,246,-0.00312535326889,-0.00308741538714
247,247,-0.0029235472043,-0.00311887001549
248,248,-0.00246783579617,-0.00293297009875
249,249,-0.00189105389477,-0.00254009313336
250,250,-0.00119324330485,-0.00197529214556
251,251,-0.000401446955595,-0.00127781409439
252,252,0.000401553200493,-0.000498388369437
253,253,0.00113457803606,0.000297113466252
254,254,0.00177495791912,0.00105237814351
255,255,0.00222528113173,0.00170338066225
256,256,0.00247705263944,0.00221009898853
257,257,0.00258036558597,0.00253389616076
258,258,0.00239630505171,0.00265012152795
259,259,0.00200315974437,0.00255151758793
260,260,0.00141037568695,0.00224352921586
261,261,0.000678697306551,0.00174996891623
262,262,-0.000144533477275,0.00111751444679
263,263,-0.000916232505587,0.000385821895063
264,264,-0.00167722585991,-0.000385402280726
265,265,-0.0022871029428,-0.00113183390449
266,266,-0.00277381090852,-0.00180775711028
267,267,-0.00306893811955,-0.00235008580018
268,268,-0.00319374311686,-0.00273025576928
269,269,-0.00314590622035,-0.00291666909944
270,270,-0.00290500263321,-0.00289518590817
271,271,-0.00242142367578,-0.00267132120817
272,272,-0.00178887301352,-0.00226144944402
273,273,-0.00107316682955,-0.00170336867621
274,274,-0.000305946371797,-0.00103645339227
275,275,0.000469687874263,-0.000308292314776
276,276,0.00120118717751,0.000420196838221
277,277,0.00180969314954,0.00109888845036
278,278,0.00226475126999,0.00166856065216
279,279,0.00245829703036,0.00210051090563
280,280,0.00247077850497,0.00235446541348
281,281,0.00224901902503,0.00241501779578
282,282,0.00181033269849,0.00227537859432
283,283,0.00118613154596,0.00195040120313
284,284,0.000448121280947,0.00147007208105
285,285,-0.00037483379734,0.000870808218846
286,286,-0.00110017542204,0.000188825561478
287,287,-0.00177432470182,-0.000511453150931
288,288,-0.00231137479771,-0.00117877069917
289,289,-0.00272199157988,-0.00176745430707
290,290,-0.00296613287059,-0.0022318533677
291,291,-0.00302790082508,-0.00254222643948
292,292,-0.00294619159052,-0.0026741625304
293,293,-0.00271984903818,-0.00262070794333
294,294,-0.00229472070705,-0.00238687523962
295,295,-0.0016850454667,-0.0019887480605
296,296,-0.000999359120043,-0.00146411899991
297,297,-0.000247307266046,-0.000849441008558
298,298,0.000468712547387,-0.000190751005775
299,299,0.00116876618413,0.000459591042498
300,300,0.00175832311083,0.0010530393162
301,301,0.00213380714217,0.00155539118791
302,302,0.00227866130462,0.00192084181325
303,303,0.00222193109406,0.0021242876448
304,304,0.00199286449847,0.00215078124579
305,305,0.00154602278622,0.00200377331585
306,306,0.00091622704297,0.00169260947966
307,307,0.000175732747169,0.00124303228665
308,308,-0.000582547891313,0.000695746787628
309,309,-0.00123349295426,8.65937168667e-05
310,310,-0.00183395793023,-0.000538888966678
311,311,-0.00232897741452,-0.00113207524144
312,312,-0.00267929877891,-0.00165337411508
313,313,-0.0028725982545,-0.00205562092886
314,314,-0.00287572495375,-0.00231837957522
315,315,-0.00275842112885,-0.0024228488432
316,316,-0.00251664805581,-0.00236125369681
317,317,-0.00207906923066,-0.0021404081764
318,318,-0.00150269063422,-0.00177740970468
319,319,-0.000854832948348,-0.00130178193738
320,320,-0.000176037209952,-0.000750647773171
321,321,0.000490360936398,-0.000165760839139
322,322,0.00110037784733,0.000418894503468
323,323,0.00160603346393,0.000951120504748
324,324,0.00192308328017,0.00139446139039
325,325,0.00207133589776,0.00171914061344
326,326,0.00199922955228,0.00189569408809
327,327,0.00173187827606,0.00191568294335
328,328,0.00129099649044,0.00177906041321
329,329,0.000709977937325,0.00149503522509
330,330,4.79870426196e-05,0.00108862813045
331,331,-0.000620754277202,0.000592690139887
332,332,-0.00125958894312,4.43609344672e-05
333,333,-0.0018254729475,-0.000519487901853
334,334,-0.00226795076484,-0.00105133664814
335,335,-0.00257425299374,-0.00151633927283
336,336,-0.00274390703,-0.00188289455834
337,337,-0.00274489258092,-0.00212076251616
338,338,-0.00259508119546,-0.00221420831215
339,339,-0.00233307749995,-0.00215750091594
340,340,-0.0019029189674,-0.00195558187644
341,341,-0.001399546812,-0.00162719145358
342,342,-0.00080110468201,-0.00119390637602
343,343,-0.000180344785126,-0.00069398269772
344,344,0.000432650150097,-0.000159549559816
345,345,0.000981994973698,0.000375329583634
346,346,0.00142586946337,0.000858715477087
347,347,0.00170147017372,0.00126199981006
348,348,0.00180623643193,0.00155415719988
349,349,0.00174056826534,0.00171794340763
350,350,0.00148368668554,0.00173883753669
351,351,0.00106591673106,0.0016158751945
352,352,0.000522097478562,0.0013622954081
353,353,-9.00516181951e-05,0.000991376874365
354,354,-0.000708751118618,0.000539216231634
355,355,-0.00129429839234,3.14771719527e-05
356,356,-0.0018009810266,-0.00048833090556
357,357,-0.0022062425184,-0.00097895647329
358,358,-0.00248665610384,-0.00141151230727
359,359,-0.00261821519002,-0.00175088720119
360,360,-0.00262399390052,-0.00197380504029
361,361,-0.00250352484142,-0.00206364679678
362,362,-0.00224568371436,-0.00201792473636
363,363,-0.00182495196486,-0.00184112764565
364,364,-0.00132300174754,-0.00154282387819
365,365,-0.000778655266976,-0.00114836648794
366,366,-0.000208189999436,-0.000684401355975
367,367,0.000346417309839,-0.00018428997653
368,368,0.000850038559891,0.000311139208726
369,369,0.00124865653095,0.000769073076643
370,370,0.00150106017803,0.00115086724051
371,371,0.00159261835645,0.00143191488213
372,372,0.00150916174845,0.00159172077744
373,373,0.00126323433565,0.00162076731338
374,374,0.000871836164932,0.00151662422953
375,375,0.000372414435861,0.00128606794994
376,376,-0.000195063306741,0.00094598991107
377,377,-0.000761378565163,0.000527552786855
378,378,-0.00128072782064,5.38631816072e-05
379,379,-0.00176140527981,-0.000437519700235
380,380,-0.0021267032219,-0.000900706897878
381,381,-0.0023717202038,-0.00131449139442
382,382,-0.00249938096857,-0.00164178878244
383,383,-0.00250694924311,-0.00186248208201
384,384,-0.00237987008808,-0.00195889803966
385,385,-0.00213220061177,-0.00192675654453
386,386,-0.00176207871269,-0.00176622927661
387,387,-0.00130104650514,-0.00148956031582
388,388,-0.000786964393311,-0.00112017651482
389,389,-0.000255067867286,-0.000682148739956
390,390,0.000250583170195,-0.000213966057794
391,391,0.000711069441492,0.000251501529619
392,392,0.00108172843469,0.000690689043922
393,393,0.00134067167504,0.00105915208375
394,394,0.0014196137805,0.00133628340974
395,395,0.00134090612625,0.00149686920695
396,396,0.00111229146348,0.00153301705754
397,397,0.000747776912763,0.00144031705052
398,398,0.000288874112503,0.00122864799941
399,399,-0.000230575259412,0.000912465167647
400,400,-0.000766105253252,0.000515366835532
401,401,-0.00126662874601,6.61397451553e-05
402,402,-0.00170992428102,-0.000395090063666
403,403,-0.0020601719529,-0.000844782898926
404,404,-0.00230187837229,-0.00123961258571
405,405,-0.00242213884315,-0.00155790235988
406,406,-0.00241295324739,-0.00177379966526
407,407,-0.00229838461152,-0.00187158295162
408,408,-0.00206929477132,-0.00184612156927
409,409,-0.00174581554693,-0.00169968070478
410,410,-0.00131749812997,-0.00144365873237
411,411,-0.000839036299641,-0.00109351102657
412,412,-0.000335604739199,-0.000675692403269
413,413,0.000150814027404,-0.000225281509896
414,414,0.000573540769421,0.000225080184395
415,415,0.000927518027662,0.000642541970328
416,416,0.00117603986863,0.000997344836295
417,417,0.00127980424389,0.00126125682114
418,418,0.00122581298538,0.00141563245591
419,419,0.00101546865239,0.00144914597345
420,420,0.000681768839731,0.00135962853373
421,421,0.000252448956965,0.00115491154854
422,422,-0.000228504690691,0.000848556144885
423,423,-0.000741187306259,0.00046967999715
424,424,-0.00121129077785,4.11388109259e-05
425,425,-0.00164153879034,-0.000403689162415
426,426,-0.00198711634943,-0.000825200819578
427,427,-0.00223166241865,-0.00120278413951
428,428,-0.00235483068946,-0.00150059569919
429,429,-0.00235779019568,-0.0017019908994
430,430,-0.00224675751407,-0.00179064756447
431,431,-0.00203244840645,-0.00176167242254
432,432,-0.00172318945968,-0.00161691882406
433,433,-0.00133214327422,-0.00136760526483
434,434,-0.000885333394441,-0.00103314994533
435,435,-0.000408518128908,-0.000635087118465
436,436,5.18133647707e-05,-0.000203209321606
437,437,0.000465458109892,0.000224354658314
438,438,0.000797375450721,0.000619611913557
439,439,0.00104520567981,0.000949925219545
440,440,0.00114210789337,0.00119574855068
441,441,0.00109660631071,0.00133865541358
442,442,0.000913914462817,0.00136701015987
443,443,0.000612605570376,0.00127919144417
444,444,0.000216366638783,0.00108220406938
445,445,-0.000241633835147,0.000790370537968
446,446,-0.000714691840035,0.000427402037512
447,447,-0.00117386454815,2.35127762064e-05
448,448,-0.0015818111218,-0.000397065884072
449,449,-0.00191437470791,-0.000799300522999
450,450,-0.00215397766547,-0.00115456957563
451,451,-0.0022843344176,-0.00143777350435
452,452,-0.00230044973746,-0.00162744621757
453,453,-0.00220934534841,-0.00170918252923
454,454,-0.00200705114287,-0.00167831794297
455,455,-0.00172835620539,-0.00153749846683
456,456,-0.00135776405273,-0.00129895854998
457,457,-0.000932132256526,-0.000977593052751
458,458,-0.000480905302874,-0.000601689433234
459,459,-3.14099637927e-05,-0.000194700831611
460,460,0.000371249529008,0.000211014745476
461,461,0.000700276262818,0.000581234686585
462,462,0.000932165560977,0.000893190593702
463,463,0.00102685250037,0.00112282299882
464,464,0.000987252893033,0.00125653593106
465,465,0.00082596842123,0.00128035443427
466,466,0.000546165604788,0.00119526984654
467,467,0.000172529927309,0.00100705516607
468,468,-0.000259734882403,0.000731334686669
469,469,-0.000718575931496,0.000387890187853
470,470,-0.00116061814576,2.30803891337e-06
471,471,-0.0015609602273,-0.00038887910004
472,472,-0.00187735015305,-0.000765870463426
473,473,-0.00209805590977,-0.00110050469227
474,474,-0.00221834987414,-0.00136499276793
475,475,-0.00224473776992,-0.00154230612489
476,476,-0.00215665938328,-0.00161939148026
477,477,-0.00197418717748,-0.00159047558997
478,478,-0.0016965014223,-0.00146003514231
479,479,-0.00133541705748,-0.00123514015077
480,480,-0.000927976386758,-0.000933291003347
481,481,-0.000500111970853,-0.00057880077476
482,482,-8.76234916052e-05,-0.000198064390964
483,483,0.000294991301941,0.000178486561769
484,484,0.000604164467832,0.000527014539277
485,485,0.000820642804371,0.00082231000268
486,486,0.000919890915906,0.00104080552841
487,487,0.000883056922242,0.00116636990662
488,488,0.000730411682291,0.00118972518636
489,489,0.000465753416565,0.00111018510288
490,490,0.000114514526843,0.00093522329898
491,491,-0.000290225919088,0.000678285810314
492,492,-0.000717532380996,0.000357164487919
493,493,-0.00113011010442,-4.51777850533e-06
494,494,-0.00150263893811,-0.000377930761541
495,495,-0.00180728887291,-0.000733902288883
496,496,-0.00202889747079,-0.00104466515882
497,497,-0.00216196791241,-0.00129283241779
498,498,-0.00218658269442,-0.00145630703387
499,499,-0.00211162279243,-0.00152686542502
500,500,-0.00193079845364,-0.00149815858078
501,501,-0.00166760520723,-0.00137283010171
502,502,-0.0013342926187,-0.00116364063409
503,503,-0.000949209667773,-0.000882905607233
504,504,-0.000544716565499,-0.000553979244594
505,505,-0.000148412264755,-0.000200043548963
506,506,0.000217585895897,0.000151163615721
507,507,0.00052739269207,0.000478477519555
508,508,0.000726647901053,0.000754979433907
509,509,0.000810637747586,0.000959149337167
510,510,0.000789735240504,0.00107592545912
511,511,0.000642018236198,0.00109770906591
512,512,0.000393117425886,0.00102401369153
513,513,6.81699139352e-05,0.000859724857035
514,514,-0.000311702142593,0.000619628471382
515,515,-0.000718337850514,0.000319973822014
516,516,-0.00111282950492,-1.32465158571e-05
517,517,-0.00146815667867,-0.000357042539047
518,518,-0.00177035569395,-0.000683256312148
519,519,-0.00197619412605,-0.000978761446992
520,520,-0.00209245380516,-0.00121004998666
521,521,-0.00210293913056,-0.00136665021939
522,522,-0.00203277505438,-0.00143673715532
523,523,-0.00188142412055,-0.00141484440684
524,524,-0.00163323934465,-0.00130457906398
525,525,-0.0013133844846,-0.00111351702408
526,526,-0.000957191538047,-0.000851980819973
527,527,-0.000575082156974,-0.000546469961976
528,528,-0.000200303327522,-0.000217622334596
529,529,0.000137962464079,0.000111042752428
530,530,0.000423006180425,0.000418247021864
531,531,0.000629794696247,0.000679915573692
532,532,0.00071510842066,0.000874033914398
533,533,0.000691155756447,0.000988974660174
534,534,0.000557211545575,0.00101633297469
535,535,0.000322187422263,0.000954485363149
536,536,1.4142337463e-05,0.00080770513939
537,537,-0.000352175745356,0.000588906325084
538,538,-0.000730511817472,0.000312429309963
539,539,-0.00110395448562,2.31426975093e-06
540,540,-0.00144146633535,-0.000319825774876
541,541,-0.00171388198645,-0.000629733936927
542,542,-0.00191169647012,-0.000909279602475
543,543,-0.00202326029387,-0.00113268997915
544,544,-0.00203808814868,-0.0012847775581
545,545,-0.00196603879632,-0.00135654796524
546,546,-0.00181706986875,-0.00134275059153
547,547,-0.00159746282464,-0.00124432949642
548,548,-0.00130197113693,-0.00106965781034
549,549,-0.000961858449327,-0.000832897045107
550,550,-0.000601927735541,-0.000549324184374
551,551,-0.000252576792393,-0.000238487027348
552,552,5.95750566259e-05,7.22265795667e-05
553,553,0.000325313777201,0.000361556929632
554,554,0.000506612442294,0.000607987168986
555,555,0.000597232247513,0.000796258690577
556,556,0.000581288649779,0.000909712029465
557,557,0.000458566447192,0.000942618265521
558,558,0.000248893987887,0.00089140962871
559,559,-3.28566643044e-05,0.000760069952849
560,560,-0.000363578511622,0.000558832066112
561,561,-0.000720869459648,0.000302289415033
562,562,-0.00107404600382,1.14640497299e-05
563,563,-0.00138825501936,-0.000292016462352
564,564,-0.00165245152865,-0.000586110796608
565,565,-0.00184562800271,-0.00084990152851
566,566,-0.00196389317212,-0.00106284038774
567,567,-0.00198961046616,-0.00121179796009
568,568,-0.00192694736856,-0.00128458156763
569,569,-0.00178807091708,-0.00127716235885
570,570,-0.00157474512729,-0.0011902540046
571,571,-0.00129829518561,-0.00102980781476
572,572,-0.000983280151548,-0.000810817410445
573,573,-0.000649476095199,-0.000547966535779
574,574,-0.000318404937494,-0.000259622108558
575,575,-1.50743628065e-05,3.24621835859e-05
576,576,0.000233908954343,0.000307740959465
577,577,0.000416962350635,0.000546172956353
578,578,0.000503024260442,0.000727459236139
579,579,0.000485213946902,0.000840380973485
580,580,0.000377925594587,0.000877799448069
581,581,0.000184608008028,0.000835616820403
582,582,-7.26994906668e-05,0.000717199244044
583,583,-0.000379991398478,0.000532271208263
584,584,-0.000711388197489,0.000296188381937
585,585,-0.00104546458126,2.5288638304e-05
586,586,-0.00134833300633,-0.000261281501053
587,587,-0.00159872855865,-0.000541811525958
588,588,-0.00177551242431,-0.000793952365821
589,589,-0.0018783374978,-0.00100047819259
590,590,-0.00191128264158,-0.00114638798939
591,591,-0.00186011607899,-0.00122068921037
592,592,-0.00173935075049,-0.001219142579
593,593,-0.00155271655361,-0.00114188490183
594,594,-0.00130054488262,-0.000996046272933
595,595,-0.00100305209842,-0.000794252771042
596,596,-0.000689601710999,-0.000545105405381
597,597,-0.000373535343938,-0.000273556267906
598,598,-9.66438401168e-05,4.23056973163e-06
599,599,0.000137799035081,0.000267263011535
600,600,0.000309714181519,0.000493900212264
601,601,0.000403650987796,0.000668675088744
602,602,0.000403043592772,0.000780502259298
603,603,0.000312181737162,0.000819679571194
604,604,0.000136926341562,0.000784479127571
605,605,-0.000103785552155,0.000675653161477
606,606,-0.00039082613604,0.000503678251056
607,607,-0.000702591428643,0.000279980402393
608,608,-0.00101130568553,2.47170269358e-05
609,609,-0.00129595968707,-0.000245365802327
610,610,-0.00153696767328,-0.000509614418155
611,611,-0.00172104804035,-0.000748618944463
612,612,-0.00182258750857,-0.00094772033513
613,613,-0.00186418543062,-0.00108964074026
614,614,-0.00181943769599,-0.0011650838896
615,615,-0.00170669481283,-0.00116793057348
616,616,-0.0015297348033,-0.00109902431914
617,617,-0.0012941831992,-0.000962912444276
618,618,-0.00102041738468,-0.000771670227366
619,619,-0.000725928174541,-0.000537697780466
620,620,-0.000433549803931,-0.000278306204273
621,621,-0.000164048954704,-1.30734668773e-05
622,622,6.55651335381e-05,0.000234618759528
623,623,0.000234543578079,0.000450325295194
624,624,0.000328948963788,0.000620725891865
625,625,0.000336311095994,0.00072892477366
626,626,0.000253542284673,0.000769428919183
627,627,9.30624180175e-05,0.000738675973148
628,628,-0.000134456119804,0.000639833296099
629,629,-0.00040459229432,0.000480032052864
630,630,-0.000700931841475,0.000271675987606
631,631,-0.000991402006238,2.86586528216e-05
632,632,-0.00126480752355,-0.000230030722391
633,633,-0.00149091198271,-0.000485333402557
634,634,-0.00165924564005,-0.000716384167247
635,635,-0.00176755902807,-0.000906520239539
636,636,-0.00180600983073,-0.00104248609662
637,637,-0.00177063955786,-0.00111596728034
638,638,-0.00166099978607,-0.00112108128105
639,639,-0.0014948225076,-0.00105771258925
640,640,-0.00128111418402,-0.000931774861961
641,641,-0.00103004208533,-0.000751835359298
642,642,-0.000756496725507,-0.000530952245198
643,643,-0.00047859662884,-0.000288147557735
644,644,-0.000223749429679,-3.73803841901e-05
645,645,4.60638015437e-07,0.00020194937205
646,646,0.000166918501019,0.000409414400096
647,647,0.000254415715179,0.000574372631434
648,648,0.000262854309845,0.000680547738301
649,649,0.000187718553821,0.000722717443498
650,650,4.43618221117e-05,0.000697393726007
651,651,-0.000162828656411,0.000606199130631
652,652,-0.000413565481901,0.000455925562023
653,653,-0.000687439311043,0.000258743332907
654,654,-0.00096832440141,2.99164522528e-05
655,655,-0.00122664241301,-0.000211889902297
656,656,-0.00144988006951,-0.0004531621446
657,657,-0.00162106090004,-0.00067507429092
658,658,-0.00172248173299,-0.000859639979642
659,659,-0.00176285372227,-0.000994476139754
660,660,-0.00173158090384,-0.00106909730853
661,661,-0.00164271204175,-0.00107903845702
662,662,-0.00148591688238,-0.00102383317786
663,663,-0.00127751397786,-0.000907486854806
664,664,-0.00103210018661,-0.000737815492715
665,665,-0.0007700609335,-0.000528338639985
666,666,-0.000504626316311,-0.000294893771939
667,667,-0.000261683971865,-5.58446445168e-05
668,668,-5.31407046623e-05,0.000171935981692
669,669,9.80021851847e-05,0.000373469791123
670,670,0.00018575067031,0.000532041813251
671,671,0.000190572192277,0.000635888622256
672,672,0.000130998635561,0.000679061179376
673,673,-6.04765538158e-06,0.000657458663046
674,674,-0.000204447775225,0.000573773705549
675,675,-0.000442678642606,0.00043460457881
676,676,-0.000700928929737,0.000248620754258
677,677,-0.000962218418006,3.15380269233e-05
678,678,-0.00120941500602,-0.000202464542378
679,679,-0.00141719051087,-0.000432619735846
680,680,-0.00157866024288,-0.0006456370217
681,681,-0.00167446829636,-0.000824284121084
682,682,-0.00172013236451,-0.00095406495404
683,683,-0.00168997409408,-0.00102626615146
684,684,-0.00159793574037,-0.0010364972868
685,685,-0.0014514260099,-0.000984087816417
686,686,-0.00125872909716,-0.000873963674561
687,687,-0.00102997882476,-0.000715151635512
688,688,-0.00078631213302,-0.000515886810619
689,689,-0.000538919768021,-0.000294959669114
690,690,-0.000305122310801,-6.63119355947e-05
691,691,-0.000106095749396,0.000151702110837
692,692,4.0764540479e-05,0.00034372061239
693,693,0.000122098634061,0.000496080392129
694,694,0.00013812159547,0.000595596879736
695,695,7.92822049154e-05,0.000636786953009
696,696,-4.64856681437e-05,0.000616318924916
697,697,-0.000230609818888,0.00053623370571
698,698,-0.000450364932861,0.000403116544364
699,699,-0.000695360420947,0.000225535437135
700,700,-0.000945725563492,1.76586144625e-05
701,701,-0.00118263723044,-0.000201425100843
702,702,-0.00138129727356,-0.000421880782323
703,703,-0.00153036847024,-0.000624659072259
704,704,-0.00163053809433,-0.000793210400125
705,705,-0.00166529860377,-0.000917251607169
706,706,-0.0016490662735,-0.000985782925761
707,707,-0.00157451740194,-0.000995377097028
708,708,-0.00144089447495,-0.000945481412236
709,709,-0.00125714760004,-0.000840752364696
710,710,-0.0010434094511,-0.000688188079877
711,711,-0.000808362682687,-0.000498931634335
712,712,-0.000573634080822,-0.000290175004252
713,713,-0.00035142902891,-7.38112741568e-05
714,714,-0.000157950043741,0.000132443254548
715,715,-1.46447282665e-05,0.000316249597263
716,716,7.27956455047e-05,0.000462802428118
717,717,9.17136840027e-05,0.000558138547168
718,718,3.54577831022e-05,0.000597325397528
719,719,-8.36994759178e-05,0.000578592420208
720,720,-0.00025383615896,0.000503065177791
721,721,-0.000464148645402,0.000376827217961
722,722,-0.000695596091231,0.000208050356588
723,723,-0.00092870162343,8.44056862498e-06
724,724,-0.00115280613258,-0.000201905451964
725,725,-0.00134552276514,-0.000412138674332
726,726,-0.0014966473668,-0.000603302165865
727,727,-0.00160033216794,-0.000763614333761
728,728,-0.00163586999386,-0.00088115245561
729,729,-0.00161220870526,-0.000947542229161
730,730,-0.00154203292893,-0.000957545820451
731,731,-0.00141856661174,-0.000910737144966
732,732,-0.00125114855497,-0.000810991184163
733,733,-0.00104706003558,-0.000666155770061
734,734,-0.000823271682381,-0.000486468005905
735,735,-0.000600251209492,-0.000284604663116
736,736,-0.000385454477042,-7.68809948884e-05
737,737,-0.000201254374604,0.000121474087112
738,738,-6.47621151496e-05,0.000295294261047
739,739,1.03403950081e-05,0.000432461794383
740,740,2.90530815285e-05,0.000523405780268
741,741,-1.43156542834e-05,0.000560730802352
742,742,-0.000123476549165,0.000542229563943
743,743,-0.000279347810099,0.000469091161539
744,744,-0.000476091154202,0.00034749966995
745,745,-0.000698965764959,0.00018502212388
746,746,-0.00092350165972,-3.8952937495e-06
747,747,-0.00113661312577,-0.0002056813109
748,748,-0.00132385151704,-0.000405584901645
749,749,-0.00146714402362,-0.000586363833306
750,750,-0.0015610386334,-0.000738283704203
751,751,-0.00159556704647,-0.000850527267796
752,752,-0.00158036359485,-0.000912982329078

